On the number of possible resonant algebras

We explore the question concerning the number of distinct resonant algebras depending on the generator content, which consists of the Lorentz generator, translation, and new additional Lorentz-like and translation-like generators. Such algebra enlargements originate directly from the so-called Maxwell algebra and implementation of the S-expansion framework. Resonant algebras, being a sub-class of the S-expanded algebras, similarly should find use in the construction of gravity and supergravity models and in some other applications. The undertaken task of establishing all the possible resonant algebras is closely related to the subject of finding commutative monoids (semigroups with the identity element) of the particular order, were we additionally enforce the parity condition.

==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_2/AdS-like_list.txt <==
monoid_2_1


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_2/Poincare-like_list.txt <==
monoid_2_0


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_2/all_2.txt <==

 ,J,P
J,J,P
P,P,0

 ,J,P
J,J,P
P,P,J


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_2/cyclic-group_list.txt <==
monoid_2_1


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_2/group_list.txt <==
monoid_2_1


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_2/without-zero_list.txt <==
monoid_2_1


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_3/Maxwell-like_list.txt <==
monoid_3_4
monoid_3_5


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_3/Poincare-like_list.txt <==
monoid_3_0
monoid_3_1
monoid_3_2
monoid_3_3


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_3/all_3.txt <==

 ,J,P,Z
J,J,P,Z
P,P,0,0
Z,Z,0,0

 ,J,P,Z
J,J,P,Z
P,P,0,0
Z,Z,0,Z

 ,J,P,Z
J,J,P,Z
P,P,0,P
Z,Z,P,J

 ,J,P,Z
J,J,P,Z
P,P,0,P
Z,Z,P,Z

 ,J,P,Z
J,J,P,Z
P,P,Z,0
Z,Z,0,0

 ,J,P,Z
J,J,P,Z
P,P,Z,P
Z,Z,P,Z


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_3/without-zero_list.txt <==
monoid_3_5


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_4/AdS-like_list.txt <==
monoid_4_17
monoid_4_18
monoid_4_19


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_4/Maxwell-like_list.txt <==
monoid_4_20
monoid_4_21
monoid_4_22
monoid_4_23
monoid_4_24
monoid_4_25
monoid_4_26
monoid_4_27
monoid_4_28
monoid_4_29


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_4/Poincare-like_list.txt <==
monoid_4_0
monoid_4_1
monoid_4_2
monoid_4_3
monoid_4_4
monoid_4_5
monoid_4_6
monoid_4_7
monoid_4_8
monoid_4_9
monoid_4_10
monoid_4_11
monoid_4_12
monoid_4_13
monoid_4_14
monoid_4_15
monoid_4_16


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_4/all_4.txt <==

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,0
Z,Z,0,0,0
R,R,0,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,0
Z,Z,0,0,0
R,R,0,0,Z

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,P,0
Z,Z,P,J,R
R,R,0,R,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,P,0
Z,Z,P,Z,0
R,R,0,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,P,0
Z,Z,P,Z,P
R,R,0,P,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,P,0
Z,Z,P,Z,R
R,R,0,R,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,R,0
Z,Z,R,0,0
R,R,0,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,R,0
Z,Z,R,J,P
R,R,0,P,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,R,0
Z,Z,R,Z,R
R,R,0,R,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,J,R,Z
Z,Z,R,0,0
R,R,Z,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,J,R,Z
Z,Z,R,J,P
R,R,Z,P,J

 ,J,P,Z,R
J,J,P,Z,R
P,P,J,R,Z
Z,Z,R,Z,R
R,R,Z,R,Z

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,0
Z,Z,0,0,P
R,R,0,P,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,0,0
Z,Z,0,0,0
R,R,0,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,0,0
Z,Z,0,0,0
R,R,0,0,Z

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,0,Z
Z,Z,0,0,0
R,R,Z,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,0,Z
Z,Z,0,0,0
R,R,Z,0,Z

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,P,0
Z,Z,P,Z,0
R,R,0,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,P,Z
Z,Z,P,Z,P
R,R,Z,P,J

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,P,Z
Z,Z,P,Z,P
R,R,Z,P,Z

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,R,0
Z,Z,R,0,0
R,R,0,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,R,J
Z,Z,R,J,P
R,R,J,P,Z

 ,J,P,Z,R
J,J,P,Z,R
P,P,Z,R,Z
Z,Z,R,Z,R
R,R,Z,R,Z

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,0
Z,Z,0,0,P
R,R,0,P,Z

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,Z
Z,Z,0,0,0
R,R,Z,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,Z
Z,Z,0,0,0
R,R,Z,0,Z

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,Z
Z,Z,0,0,P
R,R,Z,P,J

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,0
Z,Z,0,Z,0
R,R,0,0,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,0
Z,Z,0,Z,R
R,R,0,R,0

 ,J,P,Z,R
J,J,P,Z,R
P,P,0,0,0
Z,Z,0,Z,R
R,R,0,R,Z


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_4/cyclic-group_list.txt <==
monoid_4_28


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_4/group_list.txt <==
monoid_4_18
monoid_4_28


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_4/without-zero_list.txt <==
monoid_4_18
monoid_4_19
monoid_4_25
monoid_4_26
monoid_4_28
monoid_4_29


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_5/Maxwell-like_list.txt <==
monoid_5_211
monoid_5_212
monoid_5_213
monoid_5_214
monoid_5_215
monoid_5_216
monoid_5_217
monoid_5_218
monoid_5_219
monoid_5_220
monoid_5_221
monoid_5_222
monoid_5_223
monoid_5_224
monoid_5_225
monoid_5_226
monoid_5_227
monoid_5_228
monoid_5_229
monoid_5_230
monoid_5_231
monoid_5_232
monoid_5_233
monoid_5_234
monoid_5_235
monoid_5_236
monoid_5_237
monoid_5_238
monoid_5_239
monoid_5_240
monoid_5_241
monoid_5_242
monoid_5_243
monoid_5_244
monoid_5_245
monoid_5_246
monoid_5_247
monoid_5_248
monoid_5_249
monoid_5_250
monoid_5_251
monoid_5_252
monoid_5_253
monoid_5_254
monoid_5_255
monoid_5_256
monoid_5_257
monoid_5_258
monoid_5_259
monoid_5_260
monoid_5_261
monoid_5_262
monoid_5_263
monoid_5_264
monoid_5_265
monoid_5_266
monoid_5_267
monoid_5_268
monoid_5_269
monoid_5_270
monoid_5_271
monoid_5_272
monoid_5_273
monoid_5_274
monoid_5_275
monoid_5_276
monoid_5_277
monoid_5_278


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_5/Poincare-like_list.txt <==
monoid_5_0
monoid_5_1
monoid_5_2
monoid_5_3
monoid_5_4
monoid_5_5
monoid_5_6
monoid_5_7
monoid_5_8
monoid_5_9
monoid_5_10
monoid_5_11
monoid_5_12
monoid_5_13
monoid_5_14
monoid_5_15
monoid_5_16
monoid_5_17
monoid_5_18
monoid_5_19
monoid_5_20
monoid_5_21
monoid_5_22
monoid_5_23
monoid_5_24
monoid_5_25
monoid_5_26
monoid_5_27
monoid_5_28
monoid_5_29
monoid_5_30
monoid_5_31
monoid_5_32
monoid_5_33
monoid_5_34
monoid_5_35
monoid_5_36
monoid_5_37
monoid_5_38
monoid_5_39
monoid_5_40
monoid_5_41
monoid_5_42
monoid_5_43
monoid_5_44
monoid_5_45
monoid_5_46
monoid_5_47
monoid_5_48
monoid_5_49
monoid_5_50
monoid_5_51
monoid_5_52
monoid_5_53
monoid_5_54
monoid_5_55
monoid_5_56
monoid_5_57
monoid_5_58
monoid_5_59
monoid_5_60
monoid_5_61
monoid_5_62
monoid_5_63
monoid_5_64
monoid_5_65
monoid_5_66
monoid_5_67
monoid_5_68
monoid_5_69
monoid_5_70
monoid_5_71
monoid_5_72
monoid_5_73
monoid_5_74
monoid_5_75
monoid_5_76
monoid_5_77
monoid_5_78
monoid_5_79
monoid_5_80
monoid_5_81
monoid_5_82
monoid_5_83
monoid_5_84
monoid_5_85
monoid_5_86
monoid_5_87
monoid_5_88
monoid_5_89
monoid_5_90
monoid_5_91
monoid_5_92
monoid_5_93
monoid_5_94
monoid_5_95
monoid_5_96
monoid_5_97
monoid_5_98
monoid_5_99
monoid_5_100
monoid_5_101
monoid_5_102
monoid_5_103
monoid_5_104
monoid_5_105
monoid_5_106
monoid_5_107
monoid_5_108
monoid_5_109
monoid_5_110
monoid_5_111
monoid_5_112
monoid_5_113
monoid_5_114
monoid_5_115
monoid_5_116
monoid_5_117
monoid_5_118
monoid_5_119
monoid_5_120
monoid_5_121
monoid_5_122
monoid_5_123
monoid_5_124
monoid_5_125
monoid_5_126
monoid_5_127
monoid_5_128
monoid_5_129
monoid_5_130
monoid_5_131
monoid_5_132
monoid_5_133
monoid_5_134
monoid_5_135
monoid_5_136
monoid_5_137
monoid_5_138
monoid_5_139
monoid_5_140
monoid_5_141
monoid_5_142
monoid_5_143
monoid_5_144
monoid_5_145
monoid_5_146
monoid_5_147
monoid_5_148
monoid_5_149
monoid_5_150
monoid_5_151
monoid_5_152
monoid_5_153
monoid_5_154
monoid_5_155
monoid_5_156
monoid_5_157
monoid_5_158
monoid_5_159
monoid_5_160
monoid_5_161
monoid_5_162
monoid_5_163
monoid_5_164
monoid_5_165
monoid_5_166
monoid_5_167
monoid_5_168
monoid_5_169
monoid_5_170
monoid_5_171
monoid_5_172
monoid_5_173
monoid_5_174
monoid_5_175
monoid_5_176
monoid_5_177
monoid_5_178
monoid_5_179
monoid_5_180
monoid_5_181
monoid_5_182
monoid_5_183
monoid_5_184
monoid_5_185
monoid_5_186
monoid_5_187
monoid_5_188
monoid_5_189
monoid_5_190
monoid_5_191
monoid_5_192
monoid_5_193
monoid_5_194
monoid_5_195
monoid_5_196
monoid_5_197
monoid_5_198
monoid_5_199
monoid_5_200
monoid_5_201
monoid_5_202
monoid_5_203
monoid_5_204
monoid_5_205
monoid_5_206
monoid_5_207
monoid_5_208
monoid_5_209
monoid_5_210


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_5/all_5.txt <==

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,0,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,0
R,R,0,0,0,R
W,W,P,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,Z
R,R,0,R,Z,R
W,W,0,Z,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,Z
R,R,0,R,Z,R
W,W,0,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,R,0
R,R,0,R,Z,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,R,Z
R,R,0,R,Z,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,R,Z
R,R,0,R,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,W
R,R,0,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,W
R,R,0,R,W,R
W,W,0,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,W,0
Z,Z,0,Z,0,0
R,R,W,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,W,0
Z,Z,0,Z,0,0
R,R,W,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,0,0
W,W,P,Z,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,0,Z
R,R,0,0,0,0
W,W,0,Z,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,0,W
R,R,0,0,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,0,0
R,R,0,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,P,0
R,R,0,P,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,P,W
R,R,0,P,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,P,0
R,R,0,P,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,R,Z
R,R,0,R,0,R
W,W,0,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,R,W
R,R,0,R,0,R
W,W,0,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,W,R,W
R,R,0,R,W,R
W,W,0,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,W,0
Z,Z,0,W,0,0
R,R,W,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,0,P
W,W,P,Z,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,W,0
Z,Z,0,W,0,0
R,R,W,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,W,0
Z,Z,0,W,P,0
R,R,W,P,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,J,R,W
R,R,0,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,J,R,W
R,R,0,R,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,J,R,W
R,R,0,R,0,P
W,W,0,W,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,J,R,W
R,R,0,R,0,R
W,W,0,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,J,R,W
R,R,0,R,0,0
W,W,P,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,J,R,W
R,R,0,R,0,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,J,R,W
R,R,0,R,0,R
W,W,P,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,R
Z,Z,P,J,R,W
R,R,0,R,0,0
W,W,R,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,R
Z,Z,P,J,R,W
R,R,0,R,0,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,J,R,W
R,R,0,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,J,R,W
R,R,0,R,W,P
W,W,0,W,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,J,R,W
R,R,0,R,W,R
W,W,0,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,W,0
Z,Z,P,J,R,W
R,R,W,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,W,0
Z,Z,P,J,R,W
R,R,W,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,0,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,0,W
R,R,0,0,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,0,W
R,R,0,0,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,0,Z
R,R,0,0,0,0
W,W,P,Z,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,0,Z
R,R,0,0,0,0
W,W,P,Z,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,0,Z
R,R,0,0,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,0,Z
R,R,0,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,0,W
R,R,0,0,0,0
W,W,P,W,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,0,W
R,R,0,0,0,0
W,W,P,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,W,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,P,0
R,R,0,P,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,R,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,P,0
R,R,0,P,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,P,W
R,R,0,P,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,P,W
R,R,0,P,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,P,Z
R,R,0,P,0,P
W,W,P,Z,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,P,Z
R,R,0,P,0,P
W,W,P,Z,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,P,Z
R,R,0,P,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,P,Z
R,R,0,P,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,P,W
R,R,0,P,0,P
W,W,P,W,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,P,W
R,R,0,P,0,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,P,0
R,R,0,P,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,R,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,R,0
R,R,0,R,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,R,0
R,R,0,R,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,R,W
R,R,0,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,R,W
R,R,0,R,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,R,W
R,R,0,R,0,P
W,W,0,W,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,R,W
R,R,0,R,0,R
W,W,0,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,R,Z
R,R,0,R,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,R,Z
R,R,0,R,0,R
W,W,P,Z,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,R,Z
R,R,0,R,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,R,W
R,R,0,R,0,0
W,W,P,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,0,0,0
R,R,0,0,0,R
W,W,R,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,R,W
R,R,0,R,0,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,R,W
R,R,0,R,0,R
W,W,P,W,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,Z,R,W
R,R,0,R,0,R
W,W,P,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,R
Z,Z,P,Z,R,W
R,R,0,R,0,0
W,W,R,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,R
Z,Z,P,Z,R,W
R,R,0,R,0,P
W,W,R,W,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,R
Z,Z,P,Z,R,W
R,R,0,R,0,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,R,W
R,R,0,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,R,W
R,R,0,R,W,P
W,W,0,W,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,0
Z,Z,P,Z,R,W
R,R,0,R,W,R
W,W,0,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,W,0
Z,Z,P,Z,R,W
R,R,W,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,0,0,Z
R,R,0,0,0,P
W,W,R,Z,P,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,W,0
Z,Z,P,Z,R,W
R,R,W,R,Z,P
W,W,0,W,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,W,0
Z,Z,P,Z,R,W
R,R,W,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,W,0,Z
R,R,0,0,0,0
W,W,P,Z,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,W,0,W
R,R,0,0,0,0
W,W,P,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,W,P,Z
R,R,0,P,0,P
W,W,P,Z,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,W,P,W
R,R,0,P,0,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,W,R,J
R,R,0,R,0,R
W,W,P,J,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,W,R,Z
R,R,0,R,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,P,0,P
Z,Z,P,W,R,W
R,R,0,R,0,R
W,W,P,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,0,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,0,0,Z
R,R,0,0,0,R
W,W,R,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,0,0,0
R,R,0,0,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,P
Z,Z,R,0,0,Z
R,R,0,0,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,P
Z,Z,R,0,0,Z
R,R,0,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,R
Z,Z,R,0,0,0
R,R,0,0,0,0
W,W,R,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,J,P,W
R,R,0,P,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,J,P,W
R,R,0,P,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,Z,R,0
R,R,0,R,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,Z,R,0
R,R,0,R,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,Z,R,W
R,R,0,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,Z,R,W
R,R,0,R,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,P
Z,Z,R,Z,R,Z
R,R,0,R,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,P
Z,Z,R,Z,R,Z
R,R,0,R,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,R
Z,Z,R,Z,R,Z
R,R,0,R,0,R
W,W,R,Z,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,R
Z,Z,R,Z,R,Z
R,R,0,R,0,R
W,W,R,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,R
Z,Z,R,Z,R,W
R,R,0,R,0,R
W,W,R,W,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,R
Z,Z,R,Z,R,W
R,R,0,R,0,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,W,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,0
Z,Z,R,W,0,W
R,R,0,0,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,P
Z,Z,R,W,P,Z
R,R,0,P,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,R
Z,Z,R,W,R,Z
R,R,0,R,0,R
W,W,R,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,Z,0
W,W,0,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,R,0,R
Z,Z,R,W,R,W
R,R,0,R,0,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,0,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,0,0
W,W,P,Z,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,R
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,R,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,R
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,R,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,Z,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,R
Z,Z,0,0,0,0
R,R,0,0,0,R
W,W,R,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,0
Z,Z,0,0,0,0
R,R,0,0,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,0
Z,Z,0,0,0,0
R,R,0,0,Z,0
W,W,0,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,0
Z,Z,0,0,0,0
R,R,0,0,Z,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,Z,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,0
Z,Z,0,0,0,0
R,R,0,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,0,0
Z,Z,0,0,0,0
R,R,0,0,W,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,0,0
W,W,0,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,Z,P
W,W,0,0,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,P
Z,Z,0,0,0,Z
R,R,Z,0,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,P
Z,Z,0,0,0,Z
R,R,Z,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,Z,0
W,W,0,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,Z,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,P
Z,Z,0,0,0,Z
R,R,Z,0,Z,P
W,W,P,Z,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,P
Z,Z,0,0,0,Z
R,R,Z,0,Z,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,P
Z,Z,0,0,0,Z
R,R,Z,0,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,R
Z,Z,0,0,0,Z
R,R,Z,0,Z,P
W,W,R,Z,P,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,Z,P
W,W,0,0,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,R
Z,Z,0,0,0,Z
R,R,Z,0,Z,R
W,W,R,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,W,0
Z,Z,0,0,0,0
R,R,W,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,W,0
Z,Z,0,0,0,0
R,R,W,0,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,0,W,0
Z,Z,0,0,0,0
R,R,W,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,0,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,0,P
Z,Z,P,Z,0,Z
R,R,0,0,0,0
W,W,P,Z,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,0,P
Z,Z,P,Z,0,Z
R,R,0,0,0,0
W,W,P,Z,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,Z
R,R,0,0,Z,R
W,W,0,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,0,P
Z,Z,P,Z,0,Z
R,R,0,0,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,0,P
Z,Z,P,Z,0,Z
R,R,0,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,0,0
Z,Z,P,Z,0,0
R,R,0,0,W,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,Z,0
Z,Z,P,Z,P,0
R,R,Z,P,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,Z,0
Z,Z,P,Z,P,0
R,R,Z,P,Z,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,Z,P
Z,Z,P,Z,P,Z
R,R,Z,P,Z,P
W,W,P,Z,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,Z,P
Z,Z,P,Z,P,Z
R,R,Z,P,Z,P
W,W,P,Z,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,Z,P
Z,Z,P,Z,P,Z
R,R,Z,P,Z,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,Z,P
Z,Z,P,Z,P,Z
R,R,Z,P,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,0
R,R,0,0,Z,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,Z,P
Z,Z,P,Z,P,Z
R,R,Z,P,W,P
W,W,P,Z,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,Z,P
Z,Z,P,Z,P,Z
R,R,Z,P,W,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,W,R
Z,Z,P,Z,R,W
R,R,W,R,0,0
W,W,R,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,W,R
Z,Z,P,Z,R,W
R,R,W,R,Z,P
W,W,R,W,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,P,W,R
Z,Z,P,Z,R,W
R,R,W,R,W,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,0,0
Z,Z,R,0,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,0,0
Z,Z,R,0,0,0
R,R,0,0,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,0,P
Z,Z,R,0,0,Z
R,R,0,0,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,0,P
Z,Z,R,0,0,Z
R,R,0,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,0,R
Z,Z,R,0,0,0
R,R,0,0,0,0
W,W,R,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,0
R,R,0,0,Z,P
W,W,P,0,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,Z,0
Z,Z,R,Z,R,0
R,R,Z,R,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,Z,0
Z,Z,R,Z,R,0
R,R,Z,R,Z,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,Z,P
Z,Z,R,Z,R,Z
R,R,Z,R,Z,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,Z,P
Z,Z,R,Z,R,Z
R,R,Z,R,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,Z,R
Z,Z,R,Z,R,Z
R,R,Z,R,Z,R
W,W,R,Z,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,Z,R
Z,Z,R,Z,R,Z
R,R,Z,R,Z,R
W,W,R,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,W,0
Z,Z,R,W,0,0
R,R,W,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,W,P
Z,Z,R,W,P,Z
R,R,W,P,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,Z,R,W,R
Z,Z,R,W,R,W
R,R,W,R,W,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,Z,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,P
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,R
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,R,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,0
Z,Z,0,0,0,0
R,R,0,0,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,P
Z,Z,0,0,0,0
R,R,0,0,Z,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,0
Z,Z,0,0,0,0
R,R,0,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,Z,R
Z,Z,0,0,0,0
R,R,Z,0,0,0
W,W,R,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,0
Z,Z,0,0,0,0
R,R,W,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,Z
R,R,0,0,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,0
Z,Z,0,0,0,0
R,R,W,0,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,0
Z,Z,0,0,0,0
R,R,W,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,P
Z,Z,0,0,0,0
R,R,W,0,W,P
W,W,P,0,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,R
Z,Z,0,0,0,0
R,R,W,0,W,R
W,W,R,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,0
Z,Z,0,Z,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,P
Z,Z,0,Z,0,0
R,R,0,0,0,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,R
Z,Z,0,Z,0,0
R,R,0,0,0,0
W,W,R,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,0
Z,Z,0,Z,0,0
R,R,0,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,0
Z,Z,0,Z,R,0
R,R,0,R,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,P
Z,Z,0,Z,R,0
R,R,0,R,0,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,P
W,W,0,0,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,0
Z,Z,0,Z,R,0
R,R,0,R,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,P
Z,Z,0,Z,R,0
R,R,0,R,Z,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,0
Z,Z,0,Z,0,0
R,R,W,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,0
Z,Z,0,Z,0,0
R,R,W,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,P
Z,Z,0,Z,0,0
R,R,W,0,W,P
W,W,P,0,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,R
Z,Z,0,Z,0,0
R,R,W,0,W,R
W,W,R,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,0
Z,Z,0,W,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,0,0
Z,Z,0,W,0,0
R,R,0,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,0
Z,Z,0,W,0,0
R,R,W,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,0,W,0
Z,Z,0,W,0,0
R,R,W,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,W,P
W,W,0,0,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,0
Z,Z,P,J,R,W
R,R,0,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,P
Z,Z,P,J,R,W
R,R,0,R,0,0
W,W,P,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,R
Z,Z,P,J,R,W
R,R,0,R,0,0
W,W,R,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,0
Z,Z,P,J,R,W
R,R,0,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,0
Z,Z,P,J,R,W
R,R,W,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,0
Z,Z,P,J,R,W
R,R,W,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,P
Z,Z,P,J,R,W
R,R,W,R,W,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,R
Z,Z,P,J,R,W
R,R,W,R,W,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,0
Z,Z,P,Z,0,W
R,R,0,0,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,P
Z,Z,P,Z,0,W
R,R,0,0,0,0
W,W,P,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,W,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,0
Z,Z,P,Z,R,W
R,R,0,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,P
Z,Z,P,Z,R,W
R,R,0,R,0,0
W,W,P,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,R
Z,Z,P,Z,R,W
R,R,0,R,0,0
W,W,R,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,0
Z,Z,P,Z,R,W
R,R,0,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,Z,R
Z,Z,P,Z,R,W
R,R,Z,R,W,P
W,W,R,W,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,0
Z,Z,P,Z,P,W
R,R,W,P,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,P
Z,Z,P,Z,P,W
R,R,W,P,W,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,0
Z,Z,P,Z,R,W
R,R,W,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,P
Z,Z,P,Z,R,W
R,R,W,R,Z,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,0
Z,Z,P,Z,R,W
R,R,W,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,P,0
R,R,0,P,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,P
Z,Z,P,Z,R,W
R,R,W,R,W,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,R
Z,Z,P,Z,R,W
R,R,W,R,W,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,0,P
Z,Z,P,W,0,W
R,R,0,0,0,0
W,W,P,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,P
Z,Z,P,W,P,W
R,R,W,P,Z,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,P,W,P
Z,Z,P,W,P,W
R,R,W,P,W,P
W,W,P,W,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,0,0
Z,Z,R,0,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,0,R
Z,Z,R,0,0,0
R,R,0,0,0,0
W,W,R,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,Z,P
Z,Z,R,0,0,Z
R,R,Z,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,W,0
Z,Z,R,J,P,W
R,R,W,P,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,0,0
Z,Z,R,Z,R,0
R,R,0,R,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,P,0
R,R,0,P,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,Z,P
Z,Z,R,Z,R,Z
R,R,Z,R,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,Z,R
Z,Z,R,Z,R,Z
R,R,Z,R,Z,R
W,W,R,Z,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,W,0
Z,Z,R,Z,R,W
R,R,W,R,W,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,W,R
Z,Z,R,Z,R,W
R,R,W,R,W,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,0,0
Z,Z,R,W,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,Z,P
Z,Z,R,W,P,Z
R,R,Z,P,W,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,W,R,W,R
Z,Z,R,W,R,W
R,R,W,R,W,R
W,W,R,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,P,0
R,R,0,P,0,P
W,W,0,0,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,P,Z
R,R,0,P,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,P,Z
R,R,0,P,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,P,0
R,R,0,P,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,P,0
R,R,0,P,Z,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,P
W,W,0,0,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,P,0
R,R,0,P,Z,P
W,W,0,0,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,P,Z
R,R,0,P,Z,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,P,Z
R,R,0,P,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,P,0
R,R,0,P,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,P,0
R,R,0,P,W,P
W,W,0,0,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,0,0
W,W,0,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,P
Z,Z,0,0,0,Z
R,R,Z,0,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,P
Z,Z,0,0,0,Z
R,R,Z,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,0
R,R,0,0,0,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,Z,0
W,W,0,0,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,Z,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,P
Z,Z,0,0,0,Z
R,R,Z,0,Z,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,P
Z,Z,0,0,0,Z
R,R,Z,0,Z,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,0
Z,Z,0,0,0,0
R,R,Z,0,W,P
W,W,0,0,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,Z,P
Z,Z,0,0,P,Z
R,R,Z,P,W,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,W,0
Z,Z,0,0,0,0
R,R,W,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,W,0
Z,Z,0,0,0,0
R,R,W,0,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,Z
R,R,0,0,0,0
W,W,0,Z,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,W,0
Z,Z,0,0,0,0
R,R,W,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,0
R,R,0,0,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,0
R,R,0,0,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,0
R,R,0,0,0,P
W,W,0,0,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,0
R,R,0,0,0,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,Z
R,R,0,0,0,0
W,W,0,Z,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,Z
R,R,0,0,0,0
W,W,0,Z,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,Z
R,R,0,0,0,P
W,W,0,Z,P,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,Z
R,R,0,0,0,R
W,W,0,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,W
R,R,0,0,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,0,0,Z
R,R,0,0,0,R
W,W,0,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,W
R,R,0,0,0,0
W,W,0,W,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,W
R,R,0,0,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,0,0
R,R,0,0,0,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,0,0
R,R,0,0,0,P
W,W,P,0,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,0,0
R,R,0,0,0,R
W,W,P,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,0,Z
R,R,0,0,0,0
W,W,P,Z,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,0,Z
R,R,0,0,0,P
W,W,P,Z,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,0,Z
R,R,0,0,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,0,Z
R,R,0,0,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,Z,0,0
R,R,0,0,0,0
W,W,R,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,0
R,R,0,0,0,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,Z,0,0
R,R,0,0,0,R
W,W,R,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,Z,0,Z
R,R,0,0,0,0
W,W,R,Z,0,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,Z,0,Z
R,R,0,0,0,P
W,W,R,Z,P,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,R
Z,Z,0,Z,0,Z
R,R,0,0,0,R
W,W,R,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,0
R,R,0,0,W,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,0
R,R,0,0,W,P
W,W,0,0,P,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,0,0
R,R,0,0,W,R
W,W,0,0,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,0
R,R,0,R,0,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,0
R,R,0,R,0,0
W,W,0,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,Z
R,R,0,R,0,R
W,W,0,Z,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,0,0,0
R,R,0,0,0,P
W,W,P,0,P,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,Z
R,R,0,R,0,R
W,W,0,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,W
R,R,0,R,0,0
W,W,0,W,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,W
R,R,0,R,0,0
W,W,0,W,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,W
R,R,0,R,0,R
W,W,0,W,R,Z

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,W
R,R,0,R,0,R
W,W,0,W,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,R,0
R,R,0,R,0,0
W,W,P,0,0,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,R,Z
R,R,0,R,0,R
W,W,P,Z,R,J

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,P
Z,Z,0,Z,R,Z
R,R,0,R,0,R
W,W,P,Z,R,W

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,0
R,R,0,R,Z,0
W,W,0,0,0,0

 ,J,P,Z,R,W
J,J,P,Z,R,W
P,P,0,0,0,0
Z,Z,0,Z,R,0
R,R,0,R,Z,0
W,W,0,0,0,W


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_5/double-Maxwell-like_list.txt <==
monoid_5_279
monoid_5_280
monoid_5_281
monoid_5_282
monoid_5_283
monoid_5_284
monoid_5_285
monoid_5_286
monoid_5_287
monoid_5_288
monoid_5_289
monoid_5_290
monoid_5_291
monoid_5_292
monoid_5_293
monoid_5_294
monoid_5_295
monoid_5_296
monoid_5_297
monoid_5_298
monoid_5_299
monoid_5_300
monoid_5_301
monoid_5_302
monoid_5_303
monoid_5_304
monoid_5_305
monoid_5_306
monoid_5_307
monoid_5_308
monoid_5_309
monoid_5_310
monoid_5_311
monoid_5_312
monoid_5_313
monoid_5_314
monoid_5_315
monoid_5_316
monoid_5_317
monoid_5_318
monoid_5_319
monoid_5_320
monoid_5_321
monoid_5_322
monoid_5_323
monoid_5_324
monoid_5_325
monoid_5_326
monoid_5_327
monoid_5_328
monoid_5_329
monoid_5_330
monoid_5_331
monoid_5_332
monoid_5_333
monoid_5_334
monoid_5_335
monoid_5_336
monoid_5_337
monoid_5_338
monoid_5_339
monoid_5_340
monoid_5_341
monoid_5_342
monoid_5_343
monoid_5_344
monoid_5_345
monoid_5_346


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_5/without-zero_list.txt <==
monoid_5_256
monoid_5_257
monoid_5_258
monoid_5_259
monoid_5_260
monoid_5_261
monoid_5_263
monoid_5_264
monoid_5_272
monoid_5_273
monoid_5_274
monoid_5_275
monoid_5_277
monoid_5_278
monoid_5_316
monoid_5_317
monoid_5_324
monoid_5_326
monoid_5_328
monoid_5_330
monoid_5_331
monoid_5_333
monoid_5_334
monoid_5_340
monoid_5_341
monoid_5_343
monoid_5_345
monoid_5_346


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_6/AdS-like_list.txt <==
monoid_6_2062
monoid_6_2063
monoid_6_2064
monoid_6_2065
monoid_6_2066
monoid_6_2067
monoid_6_2068
monoid_6_2069
monoid_6_2070
monoid_6_2071
monoid_6_2072
monoid_6_2073
monoid_6_2074
monoid_6_2075
monoid_6_2076
monoid_6_2077
monoid_6_2078
monoid_6_2079
monoid_6_2080
monoid_6_2081
monoid_6_2082
monoid_6_2083
monoid_6_2084
monoid_6_2085
monoid_6_2086
monoid_6_2087
monoid_6_2088
monoid_6_2089
monoid_6_2090
monoid_6_2091
monoid_6_2092
monoid_6_2093
monoid_6_2094
monoid_6_2095
monoid_6_2096
monoid_6_2097
monoid_6_2098
monoid_6_2099


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_6/Maxwell-like_list.txt <==
monoid_6_2100
monoid_6_2101
monoid_6_2102
monoid_6_2103
monoid_6_2104
monoid_6_2105
monoid_6_2106
monoid_6_2107
monoid_6_2108
monoid_6_2109
monoid_6_2110
monoid_6_2111
monoid_6_2112
monoid_6_2113
monoid_6_2114
monoid_6_2115
monoid_6_2116
monoid_6_2117
monoid_6_2118
monoid_6_2119
monoid_6_2120
monoid_6_2121
monoid_6_2122
monoid_6_2123
monoid_6_2124
monoid_6_2125
monoid_6_2126
monoid_6_2127
monoid_6_2128
monoid_6_2129
monoid_6_2130
monoid_6_2131
monoid_6_2132
monoid_6_2133
monoid_6_2134
monoid_6_2135
monoid_6_2136
monoid_6_2137
monoid_6_2138
monoid_6_2139
monoid_6_2140
monoid_6_2141
monoid_6_2142
monoid_6_2143
monoid_6_2144
monoid_6_2145
monoid_6_2146
monoid_6_2147
monoid_6_2148
monoid_6_2149
monoid_6_2150
monoid_6_2151
monoid_6_2152
monoid_6_2153
monoid_6_2154
monoid_6_2155
monoid_6_2156
monoid_6_2157
monoid_6_2158
monoid_6_2159
monoid_6_2160
monoid_6_2161
monoid_6_2162
monoid_6_2163
monoid_6_2164
monoid_6_2165
monoid_6_2166
monoid_6_2167
monoid_6_2168
monoid_6_2169
monoid_6_2170
monoid_6_2171
monoid_6_2172
monoid_6_2173
monoid_6_2174
monoid_6_2175
monoid_6_2176
monoid_6_2177
monoid_6_2178
monoid_6_2179
monoid_6_2180
monoid_6_2181
monoid_6_2182
monoid_6_2183
monoid_6_2184
monoid_6_2185
monoid_6_2186
monoid_6_2187
monoid_6_2188
monoid_6_2189
monoid_6_2190
monoid_6_2191
monoid_6_2192
monoid_6_2193
monoid_6_2194
monoid_6_2195
monoid_6_2196
monoid_6_2197
monoid_6_2198
monoid_6_2199
monoid_6_2200
monoid_6_2201
monoid_6_2202
monoid_6_2203
monoid_6_2204
monoid_6_2205
monoid_6_2206
monoid_6_2207
monoid_6_2208
monoid_6_2209
monoid_6_2210
monoid_6_2211
monoid_6_2212
monoid_6_2213
monoid_6_2214
monoid_6_2215
monoid_6_2216
monoid_6_2217
monoid_6_2218
monoid_6_2219
monoid_6_2220
monoid_6_2221
monoid_6_2222
monoid_6_2223
monoid_6_2224
monoid_6_2225
monoid_6_2226
monoid_6_2227
monoid_6_2228
monoid_6_2229
monoid_6_2230
monoid_6_2231
monoid_6_2232
monoid_6_2233
monoid_6_2234
monoid_6_2235
monoid_6_2236
monoid_6_2237
monoid_6_2238
monoid_6_2239
monoid_6_2240
monoid_6_2241
monoid_6_2242
monoid_6_2243
monoid_6_2244
monoid_6_2245
monoid_6_2246
monoid_6_2247
monoid_6_2248
monoid_6_2249
monoid_6_2250
monoid_6_2251
monoid_6_2252
monoid_6_2253
monoid_6_2254
monoid_6_2255
monoid_6_2256
monoid_6_2257
monoid_6_2258
monoid_6_2259
monoid_6_2260
monoid_6_2261
monoid_6_2262
monoid_6_2263
monoid_6_2264
monoid_6_2265
monoid_6_2266
monoid_6_2267
monoid_6_2268
monoid_6_2269
monoid_6_2270
monoid_6_2271
monoid_6_2272
monoid_6_2273
monoid_6_2274
monoid_6_2275
monoid_6_2276
monoid_6_2277
monoid_6_2278
monoid_6_2279
monoid_6_2280
monoid_6_2281
monoid_6_2282
monoid_6_2283
monoid_6_2284
monoid_6_2285
monoid_6_2286
monoid_6_2287
monoid_6_2288
monoid_6_2289
monoid_6_2290
monoid_6_2291
monoid_6_2292
monoid_6_2293
monoid_6_2294
monoid_6_2295
monoid_6_2296
monoid_6_2297
monoid_6_2298
monoid_6_2299
monoid_6_2300
monoid_6_2301
monoid_6_2302
monoid_6_2303
monoid_6_2304
monoid_6_2305
monoid_6_2306
monoid_6_2307
monoid_6_2308
monoid_6_2309
monoid_6_2310
monoid_6_2311
monoid_6_2312
monoid_6_2313
monoid_6_2314
monoid_6_2315
monoid_6_2316
monoid_6_2317
monoid_6_2318
monoid_6_2319
monoid_6_2320
monoid_6_2321
monoid_6_2322
monoid_6_2323
monoid_6_2324
monoid_6_2325
monoid_6_2326
monoid_6_2327
monoid_6_2328
monoid_6_2329
monoid_6_2330
monoid_6_2331
monoid_6_2332
monoid_6_2333
monoid_6_2334
monoid_6_2335
monoid_6_2336
monoid_6_2337
monoid_6_2338
monoid_6_2339
monoid_6_2340
monoid_6_2341
monoid_6_2342
monoid_6_2343
monoid_6_2344
monoid_6_2345
monoid_6_2346
monoid_6_2347
monoid_6_2348
monoid_6_2349
monoid_6_2350
monoid_6_2351
monoid_6_2352
monoid_6_2353
monoid_6_2354
monoid_6_2355
monoid_6_2356
monoid_6_2357
monoid_6_2358
monoid_6_2359
monoid_6_2360
monoid_6_2361
monoid_6_2362
monoid_6_2363
monoid_6_2364
monoid_6_2365
monoid_6_2366
monoid_6_2367
monoid_6_2368
monoid_6_2369
monoid_6_2370
monoid_6_2371
monoid_6_2372
monoid_6_2373
monoid_6_2374
monoid_6_2375
monoid_6_2376
monoid_6_2377
monoid_6_2378
monoid_6_2379
monoid_6_2380
monoid_6_2381
monoid_6_2382
monoid_6_2383
monoid_6_2384
monoid_6_2385
monoid_6_2386
monoid_6_2387
monoid_6_2388
monoid_6_2389
monoid_6_2390
monoid_6_2391
monoid_6_2392
monoid_6_2393
monoid_6_2394
monoid_6_2395
monoid_6_2396
monoid_6_2397
monoid_6_2398
monoid_6_2399
monoid_6_2400
monoid_6_2401
monoid_6_2402
monoid_6_2403
monoid_6_2404
monoid_6_2405
monoid_6_2406
monoid_6_2407
monoid_6_2408
monoid_6_2409
monoid_6_2410
monoid_6_2411
monoid_6_2412
monoid_6_2413
monoid_6_2414
monoid_6_2415
monoid_6_2416
monoid_6_2417
monoid_6_2418
monoid_6_2419
monoid_6_2420
monoid_6_2421
monoid_6_2422
monoid_6_2423
monoid_6_2424
monoid_6_2425
monoid_6_2426
monoid_6_2427
monoid_6_2428
monoid_6_2429
monoid_6_2430
monoid_6_2431
monoid_6_2432
monoid_6_2433
monoid_6_2434
monoid_6_2435
monoid_6_2436
monoid_6_2437
monoid_6_2438
monoid_6_2439
monoid_6_2440
monoid_6_2441
monoid_6_2442
monoid_6_2443
monoid_6_2444
monoid_6_2445
monoid_6_2446
monoid_6_2447
monoid_6_2448
monoid_6_2449
monoid_6_2450
monoid_6_2451
monoid_6_2452
monoid_6_2453
monoid_6_2454
monoid_6_2455
monoid_6_2456
monoid_6_2457
monoid_6_2458
monoid_6_2459
monoid_6_2460
monoid_6_2461
monoid_6_2462
monoid_6_2463
monoid_6_2464
monoid_6_2465
monoid_6_2466
monoid_6_2467
monoid_6_2468
monoid_6_2469
monoid_6_2470
monoid_6_2471
monoid_6_2472
monoid_6_2473
monoid_6_2474
monoid_6_2475
monoid_6_2476
monoid_6_2477
monoid_6_2478
monoid_6_2479
monoid_6_2480
monoid_6_2481
monoid_6_2482
monoid_6_2483
monoid_6_2484
monoid_6_2485
monoid_6_2486
monoid_6_2487
monoid_6_2488
monoid_6_2489
monoid_6_2490
monoid_6_2491
monoid_6_2492
monoid_6_2493
monoid_6_2494
monoid_6_2495
monoid_6_2496
monoid_6_2497
monoid_6_2498
monoid_6_2499
monoid_6_2500
monoid_6_2501
monoid_6_2502
monoid_6_2503
monoid_6_2504
monoid_6_2505
monoid_6_2506
monoid_6_2507
monoid_6_2508
monoid_6_2509
monoid_6_2510
monoid_6_2511
monoid_6_2512
monoid_6_2513
monoid_6_2514
monoid_6_2515
monoid_6_2516
monoid_6_2517
monoid_6_2518
monoid_6_2519
monoid_6_2520
monoid_6_2521
monoid_6_2522
monoid_6_2523
monoid_6_2524
monoid_6_2525
monoid_6_2526
monoid_6_2527
monoid_6_2528
monoid_6_2529
monoid_6_2530
monoid_6_2531
monoid_6_2532
monoid_6_2533
monoid_6_2534
monoid_6_2535
monoid_6_2536
monoid_6_2537
monoid_6_2538
monoid_6_2539
monoid_6_2540
monoid_6_2541
monoid_6_2542
monoid_6_2543
monoid_6_2544
monoid_6_2545
monoid_6_2546
monoid_6_2547
monoid_6_2548
monoid_6_2549
monoid_6_2550
monoid_6_2551
monoid_6_2552
monoid_6_2553
monoid_6_2554
monoid_6_2555
monoid_6_2556
monoid_6_2557
monoid_6_2558
monoid_6_2559
monoid_6_2560
monoid_6_2561
monoid_6_2562
monoid_6_2563
monoid_6_2564
monoid_6_2565
monoid_6_2566
monoid_6_2567
monoid_6_2568
monoid_6_2569
monoid_6_2570
monoid_6_2571
monoid_6_2572
monoid_6_2573
monoid_6_2574
monoid_6_2575
monoid_6_2576
monoid_6_2577
monoid_6_2578
monoid_6_2579
monoid_6_2580
monoid_6_2581
monoid_6_2582
monoid_6_2583
monoid_6_2584
monoid_6_2585
monoid_6_2586
monoid_6_2587
monoid_6_2588
monoid_6_2589
monoid_6_2590
monoid_6_2591
monoid_6_2592
monoid_6_2593
monoid_6_2594
monoid_6_2595
monoid_6_2596
monoid_6_2597
monoid_6_2598
monoid_6_2599
monoid_6_2600
monoid_6_2601
monoid_6_2602
monoid_6_2603
monoid_6_2604
monoid_6_2605
monoid_6_2606
monoid_6_2607
monoid_6_2608
monoid_6_2609
monoid_6_2610
monoid_6_2611
monoid_6_2612
monoid_6_2613
monoid_6_2614
monoid_6_2615
monoid_6_2616
monoid_6_2617
monoid_6_2618
monoid_6_2619
monoid_6_2620
monoid_6_2621
monoid_6_2622
monoid_6_2623
monoid_6_2624
monoid_6_2625
monoid_6_2626
monoid_6_2627
monoid_6_2628
monoid_6_2629
monoid_6_2630
monoid_6_2631
monoid_6_2632
monoid_6_2633
monoid_6_2634
monoid_6_2635
monoid_6_2636
monoid_6_2637
monoid_6_2638
monoid_6_2639
monoid_6_2640
monoid_6_2641
monoid_6_2642
monoid_6_2643
monoid_6_2644
monoid_6_2645
monoid_6_2646
monoid_6_2647
monoid_6_2648
monoid_6_2649
monoid_6_2650
monoid_6_2651
monoid_6_2652
monoid_6_2653
monoid_6_2654
monoid_6_2655
monoid_6_2656
monoid_6_2657
monoid_6_2658
monoid_6_2659
monoid_6_2660
monoid_6_2661
monoid_6_2662
monoid_6_2663
monoid_6_2664
monoid_6_2665
monoid_6_2666
monoid_6_2667
monoid_6_2668
monoid_6_2669
monoid_6_2670
monoid_6_2671
monoid_6_2672
monoid_6_2673
monoid_6_2674
monoid_6_2675
monoid_6_2676
monoid_6_2677
monoid_6_2678
monoid_6_2679
monoid_6_2680
monoid_6_2681
monoid_6_2682
monoid_6_2683
monoid_6_2684
monoid_6_2685
monoid_6_2686
monoid_6_2687
monoid_6_2688
monoid_6_2689
monoid_6_2690
monoid_6_2691
monoid_6_2692
monoid_6_2693
monoid_6_2694
monoid_6_2695
monoid_6_2696
monoid_6_2697
monoid_6_2698
monoid_6_2699
monoid_6_2700
monoid_6_2701
monoid_6_2702
monoid_6_2703
monoid_6_2704
monoid_6_2705
monoid_6_2706
monoid_6_2707
monoid_6_2708
monoid_6_2709
monoid_6_2710
monoid_6_2711
monoid_6_2712
monoid_6_2713
monoid_6_2714
monoid_6_2715
monoid_6_2716
monoid_6_2717
monoid_6_2718
monoid_6_2719
monoid_6_2720
monoid_6_2721
monoid_6_2722
monoid_6_2723
monoid_6_2724
monoid_6_2725
monoid_6_2726
monoid_6_2727
monoid_6_2728
monoid_6_2729
monoid_6_2730
monoid_6_2731
monoid_6_2732
monoid_6_2733
monoid_6_2734
monoid_6_2735
monoid_6_2736
monoid_6_2737
monoid_6_2738
monoid_6_2739
monoid_6_2740
monoid_6_2741
monoid_6_2742
monoid_6_2743
monoid_6_2744
monoid_6_2745
monoid_6_2746
monoid_6_2747
monoid_6_2748
monoid_6_2749
monoid_6_2750
monoid_6_2751
monoid_6_2752
monoid_6_2753
monoid_6_2754
monoid_6_2755
monoid_6_2756
monoid_6_2757
monoid_6_2758
monoid_6_2759
monoid_6_2760
monoid_6_2761
monoid_6_2762
monoid_6_2763
monoid_6_2764
monoid_6_2765
monoid_6_2766
monoid_6_2767
monoid_6_2768
monoid_6_2769
monoid_6_2770
monoid_6_2771
monoid_6_2772
monoid_6_2773
monoid_6_2774
monoid_6_2775
monoid_6_2776
monoid_6_2777
monoid_6_2778
monoid_6_2779
monoid_6_2780
monoid_6_2781
monoid_6_2782
monoid_6_2783
monoid_6_2784
monoid_6_2785
monoid_6_2786
monoid_6_2787
monoid_6_2788
monoid_6_2789
monoid_6_2790
monoid_6_2791
monoid_6_2792
monoid_6_2793
monoid_6_2794
monoid_6_2795
monoid_6_2796
monoid_6_2797
monoid_6_2798
monoid_6_2799
monoid_6_2800
monoid_6_2801
monoid_6_2802
monoid_6_2803
monoid_6_2804
monoid_6_2805
monoid_6_2806
monoid_6_2807
monoid_6_2808
monoid_6_2809
monoid_6_2810
monoid_6_2811
monoid_6_2812
monoid_6_2813
monoid_6_2814
monoid_6_2815
monoid_6_2816
monoid_6_2817
monoid_6_2818
monoid_6_2819
monoid_6_2820
monoid_6_2821
monoid_6_2822
monoid_6_2823
monoid_6_2824
monoid_6_2825
monoid_6_2826
monoid_6_2827
monoid_6_2828
monoid_6_2829
monoid_6_2830
monoid_6_2831
monoid_6_2832
monoid_6_2833
monoid_6_2834
monoid_6_2835
monoid_6_2836
monoid_6_2837
monoid_6_2838
monoid_6_2839
monoid_6_2840
monoid_6_2841
monoid_6_2842
monoid_6_2843
monoid_6_2844
monoid_6_2845
monoid_6_2846
monoid_6_2847
monoid_6_2848
monoid_6_2849
monoid_6_2850
monoid_6_2851
monoid_6_2852
monoid_6_2853
monoid_6_2854
monoid_6_2855
monoid_6_2856
monoid_6_2857
monoid_6_2858
monoid_6_2859
monoid_6_2860
monoid_6_2861
monoid_6_2862
monoid_6_2863
monoid_6_2864
monoid_6_2865
monoid_6_2866
monoid_6_2867
monoid_6_2868
monoid_6_2869
monoid_6_2870
monoid_6_2871
monoid_6_2872
monoid_6_2873
monoid_6_2874
monoid_6_2875
monoid_6_2876
monoid_6_2877
monoid_6_2878
monoid_6_2879
monoid_6_2880
monoid_6_2881
monoid_6_2882
monoid_6_2883
monoid_6_2884
monoid_6_2885
monoid_6_2886
monoid_6_2887
monoid_6_2888
monoid_6_2889
monoid_6_2890
monoid_6_2891
monoid_6_2892
monoid_6_2893
monoid_6_2894
monoid_6_2895
monoid_6_2896
monoid_6_2897
monoid_6_2898
monoid_6_2899
monoid_6_2900
monoid_6_2901
monoid_6_2902
monoid_6_2903
monoid_6_2904
monoid_6_2905
monoid_6_2906
monoid_6_2907
monoid_6_2908
monoid_6_2909
monoid_6_2910
monoid_6_2911
monoid_6_2912
monoid_6_2913
monoid_6_2914
monoid_6_2915
monoid_6_2916
monoid_6_2917
monoid_6_2918
monoid_6_2919
monoid_6_2920
monoid_6_2921
monoid_6_2922
monoid_6_2923
monoid_6_2924
monoid_6_2925
monoid_6_2926
monoid_6_2927
monoid_6_2928
monoid_6_2929
monoid_6_2930
monoid_6_2931
monoid_6_2932
monoid_6_2933
monoid_6_2934
monoid_6_2935
monoid_6_2936
monoid_6_2937
monoid_6_2938
monoid_6_2939
monoid_6_2940
monoid_6_2941
monoid_6_2942


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_6/Poincare-like_list.txt <==
monoid_6_0
monoid_6_1
monoid_6_2
monoid_6_3
monoid_6_4
monoid_6_5
monoid_6_6
monoid_6_7
monoid_6_8
monoid_6_9
monoid_6_10
monoid_6_11
monoid_6_12
monoid_6_13
monoid_6_14
monoid_6_15
monoid_6_16
monoid_6_17
monoid_6_18
monoid_6_19
monoid_6_20
monoid_6_21
monoid_6_22
monoid_6_23
monoid_6_24
monoid_6_25
monoid_6_26
monoid_6_27
monoid_6_28
monoid_6_29
monoid_6_30
monoid_6_31
monoid_6_32
monoid_6_33
monoid_6_34
monoid_6_35
monoid_6_36
monoid_6_37
monoid_6_38
monoid_6_39
monoid_6_40
monoid_6_41
monoid_6_42
monoid_6_43
monoid_6_44
monoid_6_45
monoid_6_46
monoid_6_47
monoid_6_48
monoid_6_49
monoid_6_50
monoid_6_51
monoid_6_52
monoid_6_53
monoid_6_54
monoid_6_55
monoid_6_56
monoid_6_57
monoid_6_58
monoid_6_59
monoid_6_60
monoid_6_61
monoid_6_62
monoid_6_63
monoid_6_64
monoid_6_65
monoid_6_66
monoid_6_67
monoid_6_68
monoid_6_69
monoid_6_70
monoid_6_71
monoid_6_72
monoid_6_73
monoid_6_74
monoid_6_75
monoid_6_76
monoid_6_77
monoid_6_78
monoid_6_79
monoid_6_80
monoid_6_81
monoid_6_82
monoid_6_83
monoid_6_84
monoid_6_85
monoid_6_86
monoid_6_87
monoid_6_88
monoid_6_89
monoid_6_90
monoid_6_91
monoid_6_92
monoid_6_93
monoid_6_94
monoid_6_95
monoid_6_96
monoid_6_97
monoid_6_98
monoid_6_99
monoid_6_100
monoid_6_101
monoid_6_102
monoid_6_103
monoid_6_104
monoid_6_105
monoid_6_106
monoid_6_107
monoid_6_108
monoid_6_109
monoid_6_110
monoid_6_111
monoid_6_112
monoid_6_113
monoid_6_114
monoid_6_115
monoid_6_116
monoid_6_117
monoid_6_118
monoid_6_119
monoid_6_120
monoid_6_121
monoid_6_122
monoid_6_123
monoid_6_124
monoid_6_125
monoid_6_126
monoid_6_127
monoid_6_128
monoid_6_129
monoid_6_130
monoid_6_131
monoid_6_132
monoid_6_133
monoid_6_134
monoid_6_135
monoid_6_136
monoid_6_137
monoid_6_138
monoid_6_139
monoid_6_140
monoid_6_141
monoid_6_142
monoid_6_143
monoid_6_144
monoid_6_145
monoid_6_146
monoid_6_147
monoid_6_148
monoid_6_149
monoid_6_150
monoid_6_151
monoid_6_152
monoid_6_153
monoid_6_154
monoid_6_155
monoid_6_156
monoid_6_157
monoid_6_158
monoid_6_159
monoid_6_160
monoid_6_161
monoid_6_162
monoid_6_163
monoid_6_164
monoid_6_165
monoid_6_166
monoid_6_167
monoid_6_168
monoid_6_169
monoid_6_170
monoid_6_171
monoid_6_172
monoid_6_173
monoid_6_174
monoid_6_175
monoid_6_176
monoid_6_177
monoid_6_178
monoid_6_179
monoid_6_180
monoid_6_181
monoid_6_182
monoid_6_183
monoid_6_184
monoid_6_185
monoid_6_186
monoid_6_187
monoid_6_188
monoid_6_189
monoid_6_190
monoid_6_191
monoid_6_192
monoid_6_193
monoid_6_194
monoid_6_195
monoid_6_196
monoid_6_197
monoid_6_198
monoid_6_199
monoid_6_200
monoid_6_201
monoid_6_202
monoid_6_203
monoid_6_204
monoid_6_205
monoid_6_206
monoid_6_207
monoid_6_208
monoid_6_209
monoid_6_210
monoid_6_211
monoid_6_212
monoid_6_213
monoid_6_214
monoid_6_215
monoid_6_216
monoid_6_217
monoid_6_218
monoid_6_219
monoid_6_220
monoid_6_221
monoid_6_222
monoid_6_223
monoid_6_224
monoid_6_225
monoid_6_226
monoid_6_227
monoid_6_228
monoid_6_229
monoid_6_230
monoid_6_231
monoid_6_232
monoid_6_233
monoid_6_234
monoid_6_235
monoid_6_236
monoid_6_237
monoid_6_238
monoid_6_239
monoid_6_240
monoid_6_241
monoid_6_242
monoid_6_243
monoid_6_244
monoid_6_245
monoid_6_246
monoid_6_247
monoid_6_248
monoid_6_249
monoid_6_250
monoid_6_251
monoid_6_252
monoid_6_253
monoid_6_254
monoid_6_255
monoid_6_256
monoid_6_257
monoid_6_258
monoid_6_259
monoid_6_260
monoid_6_261
monoid_6_262
monoid_6_263
monoid_6_264
monoid_6_265
monoid_6_266
monoid_6_267
monoid_6_268
monoid_6_269
monoid_6_270
monoid_6_271
monoid_6_272
monoid_6_273
monoid_6_274
monoid_6_275
monoid_6_276
monoid_6_277
monoid_6_278
monoid_6_279
monoid_6_280
monoid_6_281
monoid_6_282
monoid_6_283
monoid_6_284
monoid_6_285
monoid_6_286
monoid_6_287
monoid_6_288
monoid_6_289
monoid_6_290
monoid_6_291
monoid_6_292
monoid_6_293
monoid_6_294
monoid_6_295
monoid_6_296
monoid_6_297
monoid_6_298
monoid_6_299
monoid_6_300
monoid_6_301
monoid_6_302
monoid_6_303
monoid_6_304
monoid_6_305
monoid_6_306
monoid_6_307
monoid_6_308
monoid_6_309
monoid_6_310
monoid_6_311
monoid_6_312
monoid_6_313
monoid_6_314
monoid_6_315
monoid_6_316
monoid_6_317
monoid_6_318
monoid_6_319
monoid_6_320
monoid_6_321
monoid_6_322
monoid_6_323
monoid_6_324
monoid_6_325
monoid_6_326
monoid_6_327
monoid_6_328
monoid_6_329
monoid_6_330
monoid_6_331
monoid_6_332
monoid_6_333
monoid_6_334
monoid_6_335
monoid_6_336
monoid_6_337
monoid_6_338
monoid_6_339
monoid_6_340
monoid_6_341
monoid_6_342
monoid_6_343
monoid_6_344
monoid_6_345
monoid_6_346
monoid_6_347
monoid_6_348
monoid_6_349
monoid_6_350
monoid_6_351
monoid_6_352
monoid_6_353
monoid_6_354
monoid_6_355
monoid_6_356
monoid_6_357
monoid_6_358
monoid_6_359
monoid_6_360
monoid_6_361
monoid_6_362
monoid_6_363
monoid_6_364
monoid_6_365
monoid_6_366
monoid_6_367
monoid_6_368
monoid_6_369
monoid_6_370
monoid_6_371
monoid_6_372
monoid_6_373
monoid_6_374
monoid_6_375
monoid_6_376
monoid_6_377
monoid_6_378
monoid_6_379
monoid_6_380
monoid_6_381
monoid_6_382
monoid_6_383
monoid_6_384
monoid_6_385
monoid_6_386
monoid_6_387
monoid_6_388
monoid_6_389
monoid_6_390
monoid_6_391
monoid_6_392
monoid_6_393
monoid_6_394
monoid_6_395
monoid_6_396
monoid_6_397
monoid_6_398
monoid_6_399
monoid_6_400
monoid_6_401
monoid_6_402
monoid_6_403
monoid_6_404
monoid_6_405
monoid_6_406
monoid_6_407
monoid_6_408
monoid_6_409
monoid_6_410
monoid_6_411
monoid_6_412
monoid_6_413
monoid_6_414
monoid_6_415
monoid_6_416
monoid_6_417
monoid_6_418
monoid_6_419
monoid_6_420
monoid_6_421
monoid_6_422
monoid_6_423
monoid_6_424
monoid_6_425
monoid_6_426
monoid_6_427
monoid_6_428
monoid_6_429
monoid_6_430
monoid_6_431
monoid_6_432
monoid_6_433
monoid_6_434
monoid_6_435
monoid_6_436
monoid_6_437
monoid_6_438
monoid_6_439
monoid_6_440
monoid_6_441
monoid_6_442
monoid_6_443
monoid_6_444
monoid_6_445
monoid_6_446
monoid_6_447
monoid_6_448
monoid_6_449
monoid_6_450
monoid_6_451
monoid_6_452
monoid_6_453
monoid_6_454
monoid_6_455
monoid_6_456
monoid_6_457
monoid_6_458
monoid_6_459
monoid_6_460
monoid_6_461
monoid_6_462
monoid_6_463
monoid_6_464
monoid_6_465
monoid_6_466
monoid_6_467
monoid_6_468
monoid_6_469
monoid_6_470
monoid_6_471
monoid_6_472
monoid_6_473
monoid_6_474
monoid_6_475
monoid_6_476
monoid_6_477
monoid_6_478
monoid_6_479
monoid_6_480
monoid_6_481
monoid_6_482
monoid_6_483
monoid_6_484
monoid_6_485
monoid_6_486
monoid_6_487
monoid_6_488
monoid_6_489
monoid_6_490
monoid_6_491
monoid_6_492
monoid_6_493
monoid_6_494
monoid_6_495
monoid_6_496
monoid_6_497
monoid_6_498
monoid_6_499
monoid_6_500
monoid_6_501
monoid_6_502
monoid_6_503
monoid_6_504
monoid_6_505
monoid_6_506
monoid_6_507
monoid_6_508
monoid_6_509
monoid_6_510
monoid_6_511
monoid_6_512
monoid_6_513
monoid_6_514
monoid_6_515
monoid_6_516
monoid_6_517
monoid_6_518
monoid_6_519
monoid_6_520
monoid_6_521
monoid_6_522
monoid_6_523
monoid_6_524
monoid_6_525
monoid_6_526
monoid_6_527
monoid_6_528
monoid_6_529
monoid_6_530
monoid_6_531
monoid_6_532
monoid_6_533
monoid_6_534
monoid_6_535
monoid_6_536
monoid_6_537
monoid_6_538
monoid_6_539
monoid_6_540
monoid_6_541
monoid_6_542
monoid_6_543
monoid_6_544
monoid_6_545
monoid_6_546
monoid_6_547
monoid_6_548
monoid_6_549
monoid_6_550
monoid_6_551
monoid_6_552
monoid_6_553
monoid_6_554
monoid_6_555
monoid_6_556
monoid_6_557
monoid_6_558
monoid_6_559
monoid_6_560
monoid_6_561
monoid_6_562
monoid_6_563
monoid_6_564
monoid_6_565
monoid_6_566
monoid_6_567
monoid_6_568
monoid_6_569
monoid_6_570
monoid_6_571
monoid_6_572
monoid_6_573
monoid_6_574
monoid_6_575
monoid_6_576
monoid_6_577
monoid_6_578
monoid_6_579
monoid_6_580
monoid_6_581
monoid_6_582
monoid_6_583
monoid_6_584
monoid_6_585
monoid_6_586
monoid_6_587
monoid_6_588
monoid_6_589
monoid_6_590
monoid_6_591
monoid_6_592
monoid_6_593
monoid_6_594
monoid_6_595
monoid_6_596
monoid_6_597
monoid_6_598
monoid_6_599
monoid_6_600
monoid_6_601
monoid_6_602
monoid_6_603
monoid_6_604
monoid_6_605
monoid_6_606
monoid_6_607
monoid_6_608
monoid_6_609
monoid_6_610
monoid_6_611
monoid_6_612
monoid_6_613
monoid_6_614
monoid_6_615
monoid_6_616
monoid_6_617
monoid_6_618
monoid_6_619
monoid_6_620
monoid_6_621
monoid_6_622
monoid_6_623
monoid_6_624
monoid_6_625
monoid_6_626
monoid_6_627
monoid_6_628
monoid_6_629
monoid_6_630
monoid_6_631
monoid_6_632
monoid_6_633
monoid_6_634
monoid_6_635
monoid_6_636
monoid_6_637
monoid_6_638
monoid_6_639
monoid_6_640
monoid_6_641
monoid_6_642
monoid_6_643
monoid_6_644
monoid_6_645
monoid_6_646
monoid_6_647
monoid_6_648
monoid_6_649
monoid_6_650
monoid_6_651
monoid_6_652
monoid_6_653
monoid_6_654
monoid_6_655
monoid_6_656
monoid_6_657
monoid_6_658
monoid_6_659
monoid_6_660
monoid_6_661
monoid_6_662
monoid_6_663
monoid_6_664
monoid_6_665
monoid_6_666
monoid_6_667
monoid_6_668
monoid_6_669
monoid_6_670
monoid_6_671
monoid_6_672
monoid_6_673
monoid_6_674
monoid_6_675
monoid_6_676
monoid_6_677
monoid_6_678
monoid_6_679
monoid_6_680
monoid_6_681
monoid_6_682
monoid_6_683
monoid_6_684
monoid_6_685
monoid_6_686
monoid_6_687
monoid_6_688
monoid_6_689
monoid_6_690
monoid_6_691
monoid_6_692
monoid_6_693
monoid_6_694
monoid_6_695
monoid_6_696
monoid_6_697
monoid_6_698
monoid_6_699
monoid_6_700
monoid_6_701
monoid_6_702
monoid_6_703
monoid_6_704
monoid_6_705
monoid_6_706
monoid_6_707
monoid_6_708
monoid_6_709
monoid_6_710
monoid_6_711
monoid_6_712
monoid_6_713
monoid_6_714
monoid_6_715
monoid_6_716
monoid_6_717
monoid_6_718
monoid_6_719
monoid_6_720
monoid_6_721
monoid_6_722
monoid_6_723
monoid_6_724
monoid_6_725
monoid_6_726
monoid_6_727
monoid_6_728
monoid_6_729
monoid_6_730
monoid_6_731
monoid_6_732
monoid_6_733
monoid_6_734
monoid_6_735
monoid_6_736
monoid_6_737
monoid_6_738
monoid_6_739
monoid_6_740
monoid_6_741
monoid_6_742
monoid_6_743
monoid_6_744
monoid_6_745
monoid_6_746
monoid_6_747
monoid_6_748
monoid_6_749
monoid_6_750
monoid_6_751
monoid_6_752
monoid_6_753
monoid_6_754
monoid_6_755
monoid_6_756
monoid_6_757
monoid_6_758
monoid_6_759
monoid_6_760
monoid_6_761
monoid_6_762
monoid_6_763
monoid_6_764
monoid_6_765
monoid_6_766
monoid_6_767
monoid_6_768
monoid_6_769
monoid_6_770
monoid_6_771
monoid_6_772
monoid_6_773
monoid_6_774
monoid_6_775
monoid_6_776
monoid_6_777
monoid_6_778
monoid_6_779
monoid_6_780
monoid_6_781
monoid_6_782
monoid_6_783
monoid_6_784
monoid_6_785
monoid_6_786
monoid_6_787
monoid_6_788
monoid_6_789
monoid_6_790
monoid_6_791
monoid_6_792
monoid_6_793
monoid_6_794
monoid_6_795
monoid_6_796
monoid_6_797
monoid_6_798
monoid_6_799
monoid_6_800
monoid_6_801
monoid_6_802
monoid_6_803
monoid_6_804
monoid_6_805
monoid_6_806
monoid_6_807
monoid_6_808
monoid_6_809
monoid_6_810
monoid_6_811
monoid_6_812
monoid_6_813
monoid_6_814
monoid_6_815
monoid_6_816
monoid_6_817
monoid_6_818
monoid_6_819
monoid_6_820
monoid_6_821
monoid_6_822
monoid_6_823
monoid_6_824
monoid_6_825
monoid_6_826
monoid_6_827
monoid_6_828
monoid_6_829
monoid_6_830
monoid_6_831
monoid_6_832
monoid_6_833
monoid_6_834
monoid_6_835
monoid_6_836
monoid_6_837
monoid_6_838
monoid_6_839
monoid_6_840
monoid_6_841
monoid_6_842
monoid_6_843
monoid_6_844
monoid_6_845
monoid_6_846
monoid_6_847
monoid_6_848
monoid_6_849
monoid_6_850
monoid_6_851
monoid_6_852
monoid_6_853
monoid_6_854
monoid_6_855
monoid_6_856
monoid_6_857
monoid_6_858
monoid_6_859
monoid_6_860
monoid_6_861
monoid_6_862
monoid_6_863
monoid_6_864
monoid_6_865
monoid_6_866
monoid_6_867
monoid_6_868
monoid_6_869
monoid_6_870
monoid_6_871
monoid_6_872
monoid_6_873
monoid_6_874
monoid_6_875
monoid_6_876
monoid_6_877
monoid_6_878
monoid_6_879
monoid_6_880
monoid_6_881
monoid_6_882
monoid_6_883
monoid_6_884
monoid_6_885
monoid_6_886
monoid_6_887
monoid_6_888
monoid_6_889
monoid_6_890
monoid_6_891
monoid_6_892
monoid_6_893
monoid_6_894
monoid_6_895
monoid_6_896
monoid_6_897
monoid_6_898
monoid_6_899
monoid_6_900
monoid_6_901
monoid_6_902
monoid_6_903
monoid_6_904
monoid_6_905
monoid_6_906
monoid_6_907
monoid_6_908
monoid_6_909
monoid_6_910
monoid_6_911
monoid_6_912
monoid_6_913
monoid_6_914
monoid_6_915
monoid_6_916
monoid_6_917
monoid_6_918
monoid_6_919
monoid_6_920
monoid_6_921
monoid_6_922
monoid_6_923
monoid_6_924
monoid_6_925
monoid_6_926
monoid_6_927
monoid_6_928
monoid_6_929
monoid_6_930
monoid_6_931
monoid_6_932
monoid_6_933
monoid_6_934
monoid_6_935
monoid_6_936
monoid_6_937
monoid_6_938
monoid_6_939
monoid_6_940
monoid_6_941
monoid_6_942
monoid_6_943
monoid_6_944
monoid_6_945
monoid_6_946
monoid_6_947
monoid_6_948
monoid_6_949
monoid_6_950
monoid_6_951
monoid_6_952
monoid_6_953
monoid_6_954
monoid_6_955
monoid_6_956
monoid_6_957
monoid_6_958
monoid_6_959
monoid_6_960
monoid_6_961
monoid_6_962
monoid_6_963
monoid_6_964
monoid_6_965
monoid_6_966
monoid_6_967
monoid_6_968
monoid_6_969
monoid_6_970
monoid_6_971
monoid_6_972
monoid_6_973
monoid_6_974
monoid_6_975
monoid_6_976
monoid_6_977
monoid_6_978
monoid_6_979
monoid_6_980
monoid_6_981
monoid_6_982
monoid_6_983
monoid_6_984
monoid_6_985
monoid_6_986
monoid_6_987
monoid_6_988
monoid_6_989
monoid_6_990
monoid_6_991
monoid_6_992
monoid_6_993
monoid_6_994
monoid_6_995
monoid_6_996
monoid_6_997
monoid_6_998
monoid_6_999
monoid_6_1000
monoid_6_1001
monoid_6_1002
monoid_6_1003
monoid_6_1004
monoid_6_1005
monoid_6_1006
monoid_6_1007
monoid_6_1008
monoid_6_1009
monoid_6_1010
monoid_6_1011
monoid_6_1012
monoid_6_1013
monoid_6_1014
monoid_6_1015
monoid_6_1016
monoid_6_1017
monoid_6_1018
monoid_6_1019
monoid_6_1020
monoid_6_1021
monoid_6_1022
monoid_6_1023
monoid_6_1024
monoid_6_1025
monoid_6_1026
monoid_6_1027
monoid_6_1028
monoid_6_1029
monoid_6_1030
monoid_6_1031
monoid_6_1032
monoid_6_1033
monoid_6_1034
monoid_6_1035
monoid_6_1036
monoid_6_1037
monoid_6_1038
monoid_6_1039
monoid_6_1040
monoid_6_1041
monoid_6_1042
monoid_6_1043
monoid_6_1044
monoid_6_1045
monoid_6_1046
monoid_6_1047
monoid_6_1048
monoid_6_1049
monoid_6_1050
monoid_6_1051
monoid_6_1052
monoid_6_1053
monoid_6_1054
monoid_6_1055
monoid_6_1056
monoid_6_1057
monoid_6_1058
monoid_6_1059
monoid_6_1060
monoid_6_1061
monoid_6_1062
monoid_6_1063
monoid_6_1064
monoid_6_1065
monoid_6_1066
monoid_6_1067
monoid_6_1068
monoid_6_1069
monoid_6_1070
monoid_6_1071
monoid_6_1072
monoid_6_1073
monoid_6_1074
monoid_6_1075
monoid_6_1076
monoid_6_1077
monoid_6_1078
monoid_6_1079
monoid_6_1080
monoid_6_1081
monoid_6_1082
monoid_6_1083
monoid_6_1084
monoid_6_1085
monoid_6_1086
monoid_6_1087
monoid_6_1088
monoid_6_1089
monoid_6_1090
monoid_6_1091
monoid_6_1092
monoid_6_1093
monoid_6_1094
monoid_6_1095
monoid_6_1096
monoid_6_1097
monoid_6_1098
monoid_6_1099
monoid_6_1100
monoid_6_1101
monoid_6_1102
monoid_6_1103
monoid_6_1104
monoid_6_1105
monoid_6_1106
monoid_6_1107
monoid_6_1108
monoid_6_1109
monoid_6_1110
monoid_6_1111
monoid_6_1112
monoid_6_1113
monoid_6_1114
monoid_6_1115
monoid_6_1116
monoid_6_1117
monoid_6_1118
monoid_6_1119
monoid_6_1120
monoid_6_1121
monoid_6_1122
monoid_6_1123
monoid_6_1124
monoid_6_1125
monoid_6_1126
monoid_6_1127
monoid_6_1128
monoid_6_1129
monoid_6_1130
monoid_6_1131
monoid_6_1132
monoid_6_1133
monoid_6_1134
monoid_6_1135
monoid_6_1136
monoid_6_1137
monoid_6_1138
monoid_6_1139
monoid_6_1140
monoid_6_1141
monoid_6_1142
monoid_6_1143
monoid_6_1144
monoid_6_1145
monoid_6_1146
monoid_6_1147
monoid_6_1148
monoid_6_1149
monoid_6_1150
monoid_6_1151
monoid_6_1152
monoid_6_1153
monoid_6_1154
monoid_6_1155
monoid_6_1156
monoid_6_1157
monoid_6_1158
monoid_6_1159
monoid_6_1160
monoid_6_1161
monoid_6_1162
monoid_6_1163
monoid_6_1164
monoid_6_1165
monoid_6_1166
monoid_6_1167
monoid_6_1168
monoid_6_1169
monoid_6_1170
monoid_6_1171
monoid_6_1172
monoid_6_1173
monoid_6_1174
monoid_6_1175
monoid_6_1176
monoid_6_1177
monoid_6_1178
monoid_6_1179
monoid_6_1180
monoid_6_1181
monoid_6_1182
monoid_6_1183
monoid_6_1184
monoid_6_1185
monoid_6_1186
monoid_6_1187
monoid_6_1188
monoid_6_1189
monoid_6_1190
monoid_6_1191
monoid_6_1192
monoid_6_1193
monoid_6_1194
monoid_6_1195
monoid_6_1196
monoid_6_1197
monoid_6_1198
monoid_6_1199
monoid_6_1200
monoid_6_1201
monoid_6_1202
monoid_6_1203
monoid_6_1204
monoid_6_1205
monoid_6_1206
monoid_6_1207
monoid_6_1208
monoid_6_1209
monoid_6_1210
monoid_6_1211
monoid_6_1212
monoid_6_1213
monoid_6_1214
monoid_6_1215
monoid_6_1216
monoid_6_1217
monoid_6_1218
monoid_6_1219
monoid_6_1220
monoid_6_1221
monoid_6_1222
monoid_6_1223
monoid_6_1224
monoid_6_1225
monoid_6_1226
monoid_6_1227
monoid_6_1228
monoid_6_1229
monoid_6_1230
monoid_6_1231
monoid_6_1232
monoid_6_1233
monoid_6_1234
monoid_6_1235
monoid_6_1236
monoid_6_1237
monoid_6_1238
monoid_6_1239
monoid_6_1240
monoid_6_1241
monoid_6_1242
monoid_6_1243
monoid_6_1244
monoid_6_1245
monoid_6_1246
monoid_6_1247
monoid_6_1248
monoid_6_1249
monoid_6_1250
monoid_6_1251
monoid_6_1252
monoid_6_1253
monoid_6_1254
monoid_6_1255
monoid_6_1256
monoid_6_1257
monoid_6_1258
monoid_6_1259
monoid_6_1260
monoid_6_1261
monoid_6_1262
monoid_6_1263
monoid_6_1264
monoid_6_1265
monoid_6_1266
monoid_6_1267
monoid_6_1268
monoid_6_1269
monoid_6_1270
monoid_6_1271
monoid_6_1272
monoid_6_1273
monoid_6_1274
monoid_6_1275
monoid_6_1276
monoid_6_1277
monoid_6_1278
monoid_6_1279
monoid_6_1280
monoid_6_1281
monoid_6_1282
monoid_6_1283
monoid_6_1284
monoid_6_1285
monoid_6_1286
monoid_6_1287
monoid_6_1288
monoid_6_1289
monoid_6_1290
monoid_6_1291
monoid_6_1292
monoid_6_1293
monoid_6_1294
monoid_6_1295
monoid_6_1296
monoid_6_1297
monoid_6_1298
monoid_6_1299
monoid_6_1300
monoid_6_1301
monoid_6_1302
monoid_6_1303
monoid_6_1304
monoid_6_1305
monoid_6_1306
monoid_6_1307
monoid_6_1308
monoid_6_1309
monoid_6_1310
monoid_6_1311
monoid_6_1312
monoid_6_1313
monoid_6_1314
monoid_6_1315
monoid_6_1316
monoid_6_1317
monoid_6_1318
monoid_6_1319
monoid_6_1320
monoid_6_1321
monoid_6_1322
monoid_6_1323
monoid_6_1324
monoid_6_1325
monoid_6_1326
monoid_6_1327
monoid_6_1328
monoid_6_1329
monoid_6_1330
monoid_6_1331
monoid_6_1332
monoid_6_1333
monoid_6_1334
monoid_6_1335
monoid_6_1336
monoid_6_1337
monoid_6_1338
monoid_6_1339
monoid_6_1340
monoid_6_1341
monoid_6_1342
monoid_6_1343
monoid_6_1344
monoid_6_1345
monoid_6_1346
monoid_6_1347
monoid_6_1348
monoid_6_1349
monoid_6_1350
monoid_6_1351
monoid_6_1352
monoid_6_1353
monoid_6_1354
monoid_6_1355
monoid_6_1356
monoid_6_1357
monoid_6_1358
monoid_6_1359
monoid_6_1360
monoid_6_1361
monoid_6_1362
monoid_6_1363
monoid_6_1364
monoid_6_1365
monoid_6_1366
monoid_6_1367
monoid_6_1368
monoid_6_1369
monoid_6_1370
monoid_6_1371
monoid_6_1372
monoid_6_1373
monoid_6_1374
monoid_6_1375
monoid_6_1376
monoid_6_1377
monoid_6_1378
monoid_6_1379
monoid_6_1380
monoid_6_1381
monoid_6_1382
monoid_6_1383
monoid_6_1384
monoid_6_1385
monoid_6_1386
monoid_6_1387
monoid_6_1388
monoid_6_1389
monoid_6_1390
monoid_6_1391
monoid_6_1392
monoid_6_1393
monoid_6_1394
monoid_6_1395
monoid_6_1396
monoid_6_1397
monoid_6_1398
monoid_6_1399
monoid_6_1400
monoid_6_1401
monoid_6_1402
monoid_6_1403
monoid_6_1404
monoid_6_1405
monoid_6_1406
monoid_6_1407
monoid_6_1408
monoid_6_1409
monoid_6_1410
monoid_6_1411
monoid_6_1412
monoid_6_1413
monoid_6_1414
monoid_6_1415
monoid_6_1416
monoid_6_1417
monoid_6_1418
monoid_6_1419
monoid_6_1420
monoid_6_1421
monoid_6_1422
monoid_6_1423
monoid_6_1424
monoid_6_1425
monoid_6_1426
monoid_6_1427
monoid_6_1428
monoid_6_1429
monoid_6_1430
monoid_6_1431
monoid_6_1432
monoid_6_1433
monoid_6_1434
monoid_6_1435
monoid_6_1436
monoid_6_1437
monoid_6_1438
monoid_6_1439
monoid_6_1440
monoid_6_1441
monoid_6_1442
monoid_6_1443
monoid_6_1444
monoid_6_1445
monoid_6_1446
monoid_6_1447
monoid_6_1448
monoid_6_1449
monoid_6_1450
monoid_6_1451
monoid_6_1452
monoid_6_1453
monoid_6_1454
monoid_6_1455
monoid_6_1456
monoid_6_1457
monoid_6_1458
monoid_6_1459
monoid_6_1460
monoid_6_1461
monoid_6_1462
monoid_6_1463
monoid_6_1464
monoid_6_1465
monoid_6_1466
monoid_6_1467
monoid_6_1468
monoid_6_1469
monoid_6_1470
monoid_6_1471
monoid_6_1472
monoid_6_1473
monoid_6_1474
monoid_6_1475
monoid_6_1476
monoid_6_1477
monoid_6_1478
monoid_6_1479
monoid_6_1480
monoid_6_1481
monoid_6_1482
monoid_6_1483
monoid_6_1484
monoid_6_1485
monoid_6_1486
monoid_6_1487
monoid_6_1488
monoid_6_1489
monoid_6_1490
monoid_6_1491
monoid_6_1492
monoid_6_1493
monoid_6_1494
monoid_6_1495
monoid_6_1496
monoid_6_1497
monoid_6_1498
monoid_6_1499
monoid_6_1500
monoid_6_1501
monoid_6_1502
monoid_6_1503
monoid_6_1504
monoid_6_1505
monoid_6_1506
monoid_6_1507
monoid_6_1508
monoid_6_1509
monoid_6_1510
monoid_6_1511
monoid_6_1512
monoid_6_1513
monoid_6_1514
monoid_6_1515
monoid_6_1516
monoid_6_1517
monoid_6_1518
monoid_6_1519
monoid_6_1520
monoid_6_1521
monoid_6_1522
monoid_6_1523
monoid_6_1524
monoid_6_1525
monoid_6_1526
monoid_6_1527
monoid_6_1528
monoid_6_1529
monoid_6_1530
monoid_6_1531
monoid_6_1532
monoid_6_1533
monoid_6_1534
monoid_6_1535
monoid_6_1536
monoid_6_1537
monoid_6_1538
monoid_6_1539
monoid_6_1540
monoid_6_1541
monoid_6_1542
monoid_6_1543
monoid_6_1544
monoid_6_1545
monoid_6_1546
monoid_6_1547
monoid_6_1548
monoid_6_1549
monoid_6_1550
monoid_6_1551
monoid_6_1552
monoid_6_1553
monoid_6_1554
monoid_6_1555
monoid_6_1556
monoid_6_1557
monoid_6_1558
monoid_6_1559
monoid_6_1560
monoid_6_1561
monoid_6_1562
monoid_6_1563
monoid_6_1564
monoid_6_1565
monoid_6_1566
monoid_6_1567
monoid_6_1568
monoid_6_1569
monoid_6_1570
monoid_6_1571
monoid_6_1572
monoid_6_1573
monoid_6_1574
monoid_6_1575
monoid_6_1576
monoid_6_1577
monoid_6_1578
monoid_6_1579
monoid_6_1580
monoid_6_1581
monoid_6_1582
monoid_6_1583
monoid_6_1584
monoid_6_1585
monoid_6_1586
monoid_6_1587
monoid_6_1588
monoid_6_1589
monoid_6_1590
monoid_6_1591
monoid_6_1592
monoid_6_1593
monoid_6_1594
monoid_6_1595
monoid_6_1596
monoid_6_1597
monoid_6_1598
monoid_6_1599
monoid_6_1600
monoid_6_1601
monoid_6_1602
monoid_6_1603
monoid_6_1604
monoid_6_1605
monoid_6_1606
monoid_6_1607
monoid_6_1608
monoid_6_1609
monoid_6_1610
monoid_6_1611
monoid_6_1612
monoid_6_1613
monoid_6_1614
monoid_6_1615
monoid_6_1616
monoid_6_1617
monoid_6_1618
monoid_6_1619
monoid_6_1620
monoid_6_1621
monoid_6_1622
monoid_6_1623
monoid_6_1624
monoid_6_1625
monoid_6_1626
monoid_6_1627
monoid_6_1628
monoid_6_1629
monoid_6_1630
monoid_6_1631
monoid_6_1632
monoid_6_1633
monoid_6_1634
monoid_6_1635
monoid_6_1636
monoid_6_1637
monoid_6_1638
monoid_6_1639
monoid_6_1640
monoid_6_1641
monoid_6_1642
monoid_6_1643
monoid_6_1644
monoid_6_1645
monoid_6_1646
monoid_6_1647
monoid_6_1648
monoid_6_1649
monoid_6_1650
monoid_6_1651
monoid_6_1652
monoid_6_1653
monoid_6_1654
monoid_6_1655
monoid_6_1656
monoid_6_1657
monoid_6_1658
monoid_6_1659
monoid_6_1660
monoid_6_1661
monoid_6_1662
monoid_6_1663
monoid_6_1664
monoid_6_1665
monoid_6_1666
monoid_6_1667
monoid_6_1668
monoid_6_1669
monoid_6_1670
monoid_6_1671
monoid_6_1672
monoid_6_1673
monoid_6_1674
monoid_6_1675
monoid_6_1676
monoid_6_1677
monoid_6_1678
monoid_6_1679
monoid_6_1680
monoid_6_1681
monoid_6_1682
monoid_6_1683
monoid_6_1684
monoid_6_1685
monoid_6_1686
monoid_6_1687
monoid_6_1688
monoid_6_1689
monoid_6_1690
monoid_6_1691
monoid_6_1692
monoid_6_1693
monoid_6_1694
monoid_6_1695
monoid_6_1696
monoid_6_1697
monoid_6_1698
monoid_6_1699
monoid_6_1700
monoid_6_1701
monoid_6_1702
monoid_6_1703
monoid_6_1704
monoid_6_1705
monoid_6_1706
monoid_6_1707
monoid_6_1708
monoid_6_1709
monoid_6_1710
monoid_6_1711
monoid_6_1712
monoid_6_1713
monoid_6_1714
monoid_6_1715
monoid_6_1716
monoid_6_1717
monoid_6_1718
monoid_6_1719
monoid_6_1720
monoid_6_1721
monoid_6_1722
monoid_6_1723
monoid_6_1724
monoid_6_1725
monoid_6_1726
monoid_6_1727
monoid_6_1728
monoid_6_1729
monoid_6_1730
monoid_6_1731
monoid_6_1732
monoid_6_1733
monoid_6_1734
monoid_6_1735
monoid_6_1736
monoid_6_1737
monoid_6_1738
monoid_6_1739
monoid_6_1740
monoid_6_1741
monoid_6_1742
monoid_6_1743
monoid_6_1744
monoid_6_1745
monoid_6_1746
monoid_6_1747
monoid_6_1748
monoid_6_1749
monoid_6_1750
monoid_6_1751
monoid_6_1752
monoid_6_1753
monoid_6_1754
monoid_6_1755
monoid_6_1756
monoid_6_1757
monoid_6_1758
monoid_6_1759
monoid_6_1760
monoid_6_1761
monoid_6_1762
monoid_6_1763
monoid_6_1764
monoid_6_1765
monoid_6_1766
monoid_6_1767
monoid_6_1768
monoid_6_1769
monoid_6_1770
monoid_6_1771
monoid_6_1772
monoid_6_1773
monoid_6_1774
monoid_6_1775
monoid_6_1776
monoid_6_1777
monoid_6_1778
monoid_6_1779
monoid_6_1780
monoid_6_1781
monoid_6_1782
monoid_6_1783
monoid_6_1784
monoid_6_1785
monoid_6_1786
monoid_6_1787
monoid_6_1788
monoid_6_1789
monoid_6_1790
monoid_6_1791
monoid_6_1792
monoid_6_1793
monoid_6_1794
monoid_6_1795
monoid_6_1796
monoid_6_1797
monoid_6_1798
monoid_6_1799
monoid_6_1800
monoid_6_1801
monoid_6_1802
monoid_6_1803
monoid_6_1804
monoid_6_1805
monoid_6_1806
monoid_6_1807
monoid_6_1808
monoid_6_1809
monoid_6_1810
monoid_6_1811
monoid_6_1812
monoid_6_1813
monoid_6_1814
monoid_6_1815
monoid_6_1816
monoid_6_1817
monoid_6_1818
monoid_6_1819
monoid_6_1820
monoid_6_1821
monoid_6_1822
monoid_6_1823
monoid_6_1824
monoid_6_1825
monoid_6_1826
monoid_6_1827
monoid_6_1828
monoid_6_1829
monoid_6_1830
monoid_6_1831
monoid_6_1832
monoid_6_1833
monoid_6_1834
monoid_6_1835
monoid_6_1836
monoid_6_1837
monoid_6_1838
monoid_6_1839
monoid_6_1840
monoid_6_1841
monoid_6_1842
monoid_6_1843
monoid_6_1844
monoid_6_1845
monoid_6_1846
monoid_6_1847
monoid_6_1848
monoid_6_1849
monoid_6_1850
monoid_6_1851
monoid_6_1852
monoid_6_1853
monoid_6_1854
monoid_6_1855
monoid_6_1856
monoid_6_1857
monoid_6_1858
monoid_6_1859
monoid_6_1860
monoid_6_1861
monoid_6_1862
monoid_6_1863
monoid_6_1864
monoid_6_1865
monoid_6_1866
monoid_6_1867
monoid_6_1868
monoid_6_1869
monoid_6_1870
monoid_6_1871
monoid_6_1872
monoid_6_1873
monoid_6_1874
monoid_6_1875
monoid_6_1876
monoid_6_1877
monoid_6_1878
monoid_6_1879
monoid_6_1880
monoid_6_1881
monoid_6_1882
monoid_6_1883
monoid_6_1884
monoid_6_1885
monoid_6_1886
monoid_6_1887
monoid_6_1888
monoid_6_1889
monoid_6_1890
monoid_6_1891
monoid_6_1892
monoid_6_1893
monoid_6_1894
monoid_6_1895
monoid_6_1896
monoid_6_1897
monoid_6_1898
monoid_6_1899
monoid_6_1900
monoid_6_1901
monoid_6_1902
monoid_6_1903
monoid_6_1904
monoid_6_1905
monoid_6_1906
monoid_6_1907
monoid_6_1908
monoid_6_1909
monoid_6_1910
monoid_6_1911
monoid_6_1912
monoid_6_1913
monoid_6_1914
monoid_6_1915
monoid_6_1916
monoid_6_1917
monoid_6_1918
monoid_6_1919
monoid_6_1920
monoid_6_1921
monoid_6_1922
monoid_6_1923
monoid_6_1924
monoid_6_1925
monoid_6_1926
monoid_6_1927
monoid_6_1928
monoid_6_1929
monoid_6_1930
monoid_6_1931
monoid_6_1932
monoid_6_1933
monoid_6_1934
monoid_6_1935
monoid_6_1936
monoid_6_1937
monoid_6_1938
monoid_6_1939
monoid_6_1940
monoid_6_1941
monoid_6_1942
monoid_6_1943
monoid_6_1944
monoid_6_1945
monoid_6_1946
monoid_6_1947
monoid_6_1948
monoid_6_1949
monoid_6_1950
monoid_6_1951
monoid_6_1952
monoid_6_1953
monoid_6_1954
monoid_6_1955
monoid_6_1956
monoid_6_1957
monoid_6_1958
monoid_6_1959
monoid_6_1960
monoid_6_1961
monoid_6_1962
monoid_6_1963
monoid_6_1964
monoid_6_1965
monoid_6_1966
monoid_6_1967
monoid_6_1968
monoid_6_1969
monoid_6_1970
monoid_6_1971
monoid_6_1972
monoid_6_1973
monoid_6_1974
monoid_6_1975
monoid_6_1976
monoid_6_1977
monoid_6_1978
monoid_6_1979
monoid_6_1980
monoid_6_1981
monoid_6_1982
monoid_6_1983
monoid_6_1984
monoid_6_1985
monoid_6_1986
monoid_6_1987
monoid_6_1988
monoid_6_1989
monoid_6_1990
monoid_6_1991
monoid_6_1992
monoid_6_1993
monoid_6_1994
monoid_6_1995
monoid_6_1996
monoid_6_1997
monoid_6_1998
monoid_6_1999
monoid_6_2000
monoid_6_2001
monoid_6_2002
monoid_6_2003
monoid_6_2004
monoid_6_2005
monoid_6_2006
monoid_6_2007
monoid_6_2008
monoid_6_2009
monoid_6_2010
monoid_6_2011
monoid_6_2012
monoid_6_2013
monoid_6_2014
monoid_6_2015
monoid_6_2016
monoid_6_2017
monoid_6_2018
monoid_6_2019
monoid_6_2020
monoid_6_2021
monoid_6_2022
monoid_6_2023
monoid_6_2024
monoid_6_2025
monoid_6_2026
monoid_6_2027
monoid_6_2028
monoid_6_2029
monoid_6_2030
monoid_6_2031
monoid_6_2032
monoid_6_2033
monoid_6_2034
monoid_6_2035
monoid_6_2036
monoid_6_2037
monoid_6_2038
monoid_6_2039
monoid_6_2040
monoid_6_2041
monoid_6_2042
monoid_6_2043
monoid_6_2044
monoid_6_2045
monoid_6_2046
monoid_6_2047
monoid_6_2048
monoid_6_2049
monoid_6_2050
monoid_6_2051
monoid_6_2052
monoid_6_2053
monoid_6_2054
monoid_6_2055
monoid_6_2056
monoid_6_2057
monoid_6_2058
monoid_6_2059
monoid_6_2060
monoid_6_2061


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_6/all_6.txt <==

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,P,0
W,W,R,Z,P,J,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,R,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,R,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,R,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,R,0
W,W,R,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,R,0
W,W,R,Z,R,W,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,U,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,U,Z,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,U,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,U,Z,R,J,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,U,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,U,0
W,W,U,Z,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,U,0
W,W,U,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,0,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,P,W
W,W,0,0,P,0,P
U,U,0,0,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,W,P,0
W,W,0,0,P,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,0,0,P,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,W,P,0
W,W,0,0,P,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,0,0,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,0,0,P,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,P
U,U,0,R,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,0,0,P,0,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,0,Z,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,0,Z,R,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,R
R,R,0,R,0,R,0
W,W,0,Z,R,Z,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,U
R,R,0,R,0,R,0
W,W,0,Z,R,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,0,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,0,0,P,0,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,0,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,R
R,R,0,R,0,R,0
W,W,0,Z,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,R
R,R,0,R,0,R,0
W,W,0,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,U
R,R,0,R,0,R,0
W,W,0,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,0
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,R
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,R
U,U,0,U,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,P,0
W,W,0,0,P,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,R
U,U,0,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,0
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,R
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,0
R,R,0,R,0,R,0
W,W,0,W,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,R
R,R,0,R,0,R,0
W,W,0,W,R,Z,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,P,0
W,W,0,0,P,0,0
U,U,0,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,0
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,R
R,R,0,R,0,R,0
W,W,0,W,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,U,0
W,W,0,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,U,0
W,W,0,W,U,Z,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,0,U,0
W,W,0,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,P,0
W,W,0,0,P,0,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,P,0,0,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,P,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,P,0,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,P,0,0,W,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,U
R,R,0,R,0,0,0
W,W,P,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,P,0
W,W,0,0,P,0,P
U,U,0,P,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,U,Z,R,J,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,U,Z,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,Z,0
R,R,0,R,0,R,0
W,W,U,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,P,Z
W,W,0,0,P,0,0
U,U,0,P,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,0,0,0,0,0
U,U,0,R,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,0,0,0,0,P
U,U,0,R,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,0,0,0,0,0
U,U,W,R,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,0,0,0,0,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,P,Z
W,W,0,0,P,0,P
U,U,0,P,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,0,0,0,W,0
U,U,0,R,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,0,Z,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,0,Z,R,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,R
R,R,0,R,Z,R,Z
W,W,0,Z,R,Z,R
U,U,0,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,R
R,R,0,R,Z,R,Z
W,W,0,Z,R,Z,R
U,U,0,R,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,0,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,0,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,R
R,R,0,R,Z,R,Z
W,W,0,Z,R,W,R
U,U,0,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,R
R,R,0,R,Z,R,Z
W,W,0,Z,R,W,U
U,U,0,R,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,Z,R
R,R,0,R,Z,R,Z
W,W,0,Z,R,W,U
U,U,0,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,Z,U,W
W,W,0,W,U,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,Z,U,W
W,W,0,W,U,Z,R
U,U,0,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,Z,U,W
W,W,0,W,U,W,U
U,U,0,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,P,0,0,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,P,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,P,0,0,W,0
U,U,0,R,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,P,0,0,W,P
U,U,0,R,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,R
R,R,0,R,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,R,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,P,Z,R,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,R
R,R,0,R,Z,R,Z
W,W,P,Z,R,W,R
U,U,0,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,R,Z,R
R,R,0,R,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,R,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,U,Z,R,J,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,U,Z,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,Z,R,Z,0
R,R,0,R,Z,R,0
W,W,U,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,0
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,R
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,0
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,R
R,R,0,R,W,R,W
W,W,0,W,R,W,R
U,U,0,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,Z,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,R,W
W,W,0,W,R,W,R
U,U,0,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,R,W
W,W,0,W,R,W,R
U,U,0,U,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,U,0
W,W,0,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,U,Z
W,W,0,W,U,Z,R
U,U,0,U,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,R,W,U
R,R,0,R,W,U,W
W,W,0,W,U,W,U
U,U,0,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,0,P,0
W,W,0,0,P,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,Z,U
R,R,0,U,0,R,0
W,W,0,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,0,0,P,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,Z,U
R,R,0,U,0,U,0
W,W,0,Z,U,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,Z,U
R,R,0,U,0,U,0
W,W,0,Z,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,W,U
R,R,0,U,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,W,U
R,R,0,U,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,W,U
R,R,0,U,0,U,0
W,W,0,W,U,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,W,U
R,R,0,U,0,U,0
W,W,0,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,0,U
R,R,0,U,0,0,0
W,W,P,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,0,U
R,R,0,U,0,P,0
W,W,P,0,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,Z,U
R,R,0,U,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,Z,U
R,R,0,U,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,0,0,P,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,Z,U
R,R,0,U,0,U,0
W,W,P,Z,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,Z,0,Z
W,W,0,0,0,0,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,Z,0,Z
W,W,0,0,0,W,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,Z,P,Z
W,W,0,0,P,0,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,Z,U
R,R,0,U,Z,R,Z
W,W,0,Z,R,W,U
U,U,0,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,Z,U
R,R,0,U,Z,U,Z
W,W,0,Z,U,Z,U
U,U,0,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,Z,U
R,R,0,U,Z,U,Z
W,W,0,Z,U,W,U
U,U,0,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,0,U
R,R,0,U,Z,0,Z
W,W,P,0,0,W,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,0,U
R,R,0,U,Z,P,Z
W,W,P,0,P,W,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,Z,U
R,R,0,U,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,0,0,P,Z,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,Z,U
R,R,0,U,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,U,Z,U
R,R,0,U,Z,U,Z
W,W,P,Z,U,W,U
U,U,0,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,W,P,0
W,W,0,0,P,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,Z,U
R,R,0,U,W,R,Z
W,W,0,Z,R,W,U
U,U,0,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,Z,U
R,R,0,U,W,U,Z
W,W,0,Z,U,Z,U
U,U,0,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,W,U
R,R,0,U,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,U,W,U
R,R,0,U,W,U,W
W,W,0,W,U,W,U
U,U,0,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,0,0,P,Z,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,U
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,U
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,P,0
W,W,0,0,P,Z,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,U
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,0,0,U
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,U,0,U
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,U,0,U
R,R,W,U,J,P,Z
W,W,0,0,P,0,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,P,0
W,W,0,0,P,Z,R
U,U,0,P,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,U,0,U
R,R,W,U,Z,0,Z
W,W,0,0,0,0,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,Z,U,0,U
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,P,Z
W,W,0,0,P,Z,R
U,U,0,P,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,R
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,R,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,P,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,R
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,R,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,Z,0
R,R,0,0,0,0,0
W,W,0,Z,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,Z,U
R,R,0,0,0,0,0
W,W,0,Z,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,W,0
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,W,P
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,W,R
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,P
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,P
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,P
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,0,0,P
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,P
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,0,0,P
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,P,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,0
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,0
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,P
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,P
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,R
R,R,0,P,0,0,0
W,W,0,0,0,0,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,R
R,R,0,P,0,0,0
W,W,0,0,0,0,P
U,U,0,R,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,R
R,R,0,P,0,0,W
W,W,0,0,0,0,P
U,U,0,R,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,W,0
R,R,0,P,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,W,P
R,R,0,P,0,0,0
W,W,0,W,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,0
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,0
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,0
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,0
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,P
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,P
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,P
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,P,0,P
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,W,P,0,R
R,R,0,P,W,0,Z
W,W,0,0,0,0,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,Z,0
R,R,0,R,0,R,0
W,W,0,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,Z,R
R,R,0,R,0,R,0
W,W,0,Z,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,Z,U
R,R,0,R,0,R,0
W,W,0,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,W,0
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,W,P
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,W,R
R,R,0,R,0,R,0
W,W,0,W,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,W,0
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,W,P
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,W,R
R,R,0,R,W,R,W
W,W,0,W,R,W,R
U,U,0,R,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,R,W,R
R,R,0,R,W,R,W
W,W,0,W,R,W,R
U,U,0,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,0,P
R,R,0,U,0,P,0
W,W,0,0,P,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,Z,R
R,R,0,U,0,R,0
W,W,0,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,Z,U
R,R,0,U,0,U,0
W,W,0,Z,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,W,0
R,R,0,U,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,W,U
R,R,0,U,0,U,0
W,W,0,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,0,0
R,R,0,U,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,0,P
R,R,0,U,Z,P,W
W,W,0,0,P,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,Z,R
R,R,0,U,Z,R,W
W,W,0,Z,R,W,U
U,U,0,R,W,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,W,U
R,R,0,U,Z,U,W
W,W,0,W,U,W,U
U,U,0,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,0,0
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,0,P
R,R,0,U,W,P,0
W,W,0,0,P,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,Z,R
R,R,0,U,W,R,Z
W,W,0,Z,R,W,U
U,U,0,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,W,U,W,U
R,R,0,U,W,U,W
W,W,0,W,U,W,U
U,U,0,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,P,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,P,0,0
R,R,W,P,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,P,0,0
R,R,W,P,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,P,0,0
R,R,W,P,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,P,0,0
R,R,W,P,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,W,P,0,P
R,R,W,P,Z,0,Z
W,W,0,0,0,0,0
U,U,W,P,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,U,0,0
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,U,0,P
R,R,W,U,J,P,Z
W,W,0,0,P,0,0
U,U,0,P,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,U,0,0
R,R,W,U,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,W,U,0,0
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,P
U,U,0,U,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,R
U,U,0,U,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,P,0
W,W,0,W,P,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,P,0
W,W,0,W,P,0,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,U,0
W,W,0,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,U,0
W,W,0,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,P,0
W,W,P,W,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,P,0
W,W,P,W,P,W,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,P,0
W,W,P,W,P,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,W,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,W,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,U,0
W,W,P,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,J,R,W,U
R,R,0,R,0,R,0
W,W,U,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,J,R,W,U
R,R,0,R,0,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,J,R,W,U
R,R,0,R,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,P,0
W,W,0,W,P,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,P,W
W,W,0,W,P,0,P
U,U,0,U,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,R,W
W,W,0,W,R,W,R
U,U,0,U,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,U,0
W,W,0,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,U,W
W,W,0,W,U,W,U
U,U,0,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,U,W,R
R,R,0,U,0,0,0
W,W,0,W,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,U,W,R
R,R,0,U,0,0,0
W,W,0,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,U,W,R
R,R,0,U,0,P,0
W,W,0,W,P,0,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,U,W,R
R,R,0,U,0,0,0
W,W,P,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,J,U,W,R
R,R,0,U,0,P,0
W,W,P,W,P,W,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,U,W,R
R,R,0,U,W,0,W
W,W,0,W,0,0,0
U,U,0,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,P
U,U,0,0,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,0,Z,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,J,U,W,R
R,R,0,U,W,P,W
W,W,0,W,P,0,P
U,U,0,R,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,0,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,U,W,R
R,R,W,U,0,0,0
W,W,0,W,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,U,W,R
R,R,W,U,J,P,Z
W,W,0,W,P,0,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,U,W,R
R,R,W,U,Z,P,J
W,W,0,W,P,0,P
U,U,W,R,J,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,0,Z,0,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,J,U,W,R
R,R,W,U,W,0,W
W,W,0,W,0,0,0
U,U,W,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,0,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,P,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,0,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,U
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,0
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,P
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,0,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,P
U,U,0,U,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,P
U,U,W,U,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,0
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,P
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,0,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,Z,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,U
R,R,0,0,0,0,0
W,W,P,Z,0,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,U
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,0,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,J,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,0,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,W,0
R,R,0,0,0,0,0
W,W,P,W,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,W,P
R,R,0,0,0,0,0
W,W,P,W,0,Z,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,P,W,0,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,W,0
R,R,0,0,0,0,0
W,W,P,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,W,P
R,R,0,0,0,0,0
W,W,P,W,0,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,P,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,P,W,0,W,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,P,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,0
W,W,0,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,Z,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,0
W,W,0,Z,R,W,U
U,U,0,R,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,U
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,0,0,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,P
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,0,P,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,U
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,Z
W,W,0,Z,R,W,U
U,U,0,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,P
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,P
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,U
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,U,0
W,W,0,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,U
R,R,0,P,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,0,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,0
R,R,0,P,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,P
R,R,0,P,0,0,0
W,W,0,W,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,0,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,0,P
U,U,0,U,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,W
W,W,0,W,0,0,P
U,U,W,U,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,0
R,R,0,P,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,P
R,R,0,P,0,0,0
W,W,0,W,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,0
R,R,0,P,0,P,0
W,W,P,Z,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,P,0
W,W,P,Z,P,Z,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,P,0
W,W,P,Z,P,Z,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,U
R,R,0,P,0,P,0
W,W,P,Z,P,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,0
R,R,0,P,0,P,0
W,W,P,Z,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,0
R,R,0,P,0,P,0
W,W,P,Z,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,P,0
W,W,P,Z,P,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,P,0
W,W,P,Z,P,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,U
R,R,0,P,0,P,0
W,W,P,Z,P,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,0
R,R,0,P,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,R,0
W,W,P,Z,R,J,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,U
R,R,0,P,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,0
R,R,0,P,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,0
R,R,0,P,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,R,0
W,W,P,Z,R,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,R,0
W,W,P,Z,R,W,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,R,0
W,W,P,Z,R,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,U
R,R,0,P,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,U,0
W,W,P,Z,U,J,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,U,0
W,W,P,Z,U,Z,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,Z,P
R,R,0,P,0,U,0
W,W,P,Z,U,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,W,0
R,R,0,P,0,P,0
W,W,P,W,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,W,P
R,R,0,P,0,P,0
W,W,P,W,P,Z,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,P,0
W,W,P,W,P,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,W,0
R,R,0,P,0,P,0
W,W,P,W,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,W,P
R,R,0,P,0,P,0
W,W,P,W,P,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,P,0
W,W,P,W,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,P,0
W,W,P,W,P,W,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,P,0
W,W,P,W,P,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,U,0
W,W,U,W,U,Z,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,P,W,U
R,R,0,P,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,P
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,P
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,P
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,P
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,U
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,P,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,P,0,0
R,R,0,P,W,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,P
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,P
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,P,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,P
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,P,0,0,W,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,P
U,U,0,U,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,R
U,U,0,U,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,P,0,0,W,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,P,0
W,W,0,W,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,P,0
W,W,0,W,P,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,P,0
W,W,0,W,P,0,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,P,0
W,W,0,W,P,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,P,0
W,W,0,W,P,0,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,R,0
W,W,0,W,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,U,0
W,W,0,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,U,0
W,W,0,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,P
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,P
R,R,0,R,0,R,0
W,W,P,Z,R,Z,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,Z,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,P
R,R,0,R,0,R,0
W,W,P,Z,R,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,P,0,0,W,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,P
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,0,0
W,W,P,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,0,0
W,W,P,W,0,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,0,0
W,W,P,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,P,0,0,W,P
U,U,0,R,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,P,0
W,W,P,W,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,P,0
W,W,P,W,P,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,P,0
W,W,P,W,P,W,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,P,0
W,W,P,W,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,P,0
W,W,P,W,P,W,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,P,0
W,W,P,W,P,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,R,0
W,W,P,W,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,R,0
W,W,P,W,R,Z,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,R,0
W,W,P,W,R,Z,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,R,0
W,W,P,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,R,0
W,W,P,W,R,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,R,0
W,W,P,W,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,W,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,W,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,U,0
W,W,P,W,U,Z,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,U,0
W,W,P,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,0,0
W,W,R,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,0,0
W,W,R,W,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,P,0
W,W,R,W,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,P,0
W,W,R,W,P,Z,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,P,0
W,W,R,W,P,Z,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,P,0
W,W,R,W,P,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,R,0
W,W,R,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,P
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,P,0,P,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,R,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,U,W,R,Z,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,R,0
W,W,U,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,P,0,P,W,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,0
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,P
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,R
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,P,0,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,0
R,R,0,R,W,P,0
W,W,0,W,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,P
R,R,0,R,W,P,0
W,W,0,W,P,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,R
R,R,0,R,W,P,W
W,W,0,W,P,0,P
U,U,0,R,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,P,0
W,W,0,W,P,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,P,W
W,W,0,W,P,0,P
U,U,0,U,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,0
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,P
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,R
R,R,0,R,W,R,W
W,W,0,W,R,W,R
U,U,0,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,P,0,P,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,R,W
W,W,0,W,R,W,R
U,U,0,U,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,U,0
W,W,0,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,U,W
W,W,0,W,U,W,U
U,U,0,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,0,U
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,0,U
R,R,0,U,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,P,0
W,W,0,W,P,0,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,U,0
W,W,0,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,U,Z,U
R,R,0,U,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,P,0,P,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,U,Z,U
R,R,0,U,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,U,Z,U
R,R,0,U,0,U,0
W,W,P,Z,U,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,U,Z,U
R,R,0,U,0,U,0
W,W,P,Z,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,0,0
W,W,P,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,P,0
W,W,P,W,P,W,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,U,0
W,W,P,W,U,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,U,0
W,W,P,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,0,0
W,W,U,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,P,0
W,W,U,W,P,Z,P
U,U,0,U,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,U,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,P,0,P,W,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,0,U
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,W,U
R,R,0,U,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,W,U
R,R,0,U,W,P,W
W,W,0,W,P,0,P
U,U,0,U,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,0,0
Z,Z,P,Z,U,W,U
R,R,0,U,W,U,W
W,W,0,W,U,W,U
U,U,0,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,0
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,P
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,Z
W,W,P,0,P,W,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,R
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,0
R,R,W,R,Z,P,0
W,W,0,W,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,P
R,R,W,R,Z,P,W
W,W,0,W,P,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,R
R,R,W,R,Z,P,Z
W,W,0,W,P,0,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,R
R,R,W,R,Z,P,Z
W,W,0,W,P,0,P
U,U,W,R,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,0
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,P
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,R
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,U,W,U
R,R,W,U,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,U,W,U
R,R,W,U,J,P,Z
W,W,0,W,P,0,P
U,U,W,U,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,U,W,U
R,R,W,U,Z,P,Z
W,W,0,W,P,0,P
U,U,W,U,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,W,0,W
Z,Z,P,Z,U,W,U
R,R,W,U,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,0,Z,U
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,0,W,0
R,R,0,0,0,0,0
W,W,P,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,0,W,P
R,R,0,0,0,0,0
W,W,P,W,0,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,0,W,R
R,R,0,0,0,0,0
W,W,P,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,0,W,U
R,R,0,0,0,0,0
W,W,P,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,P,Z,0
R,R,0,P,0,P,0
W,W,P,Z,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,P,Z,P
R,R,0,P,0,P,0
W,W,P,Z,P,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,P,Z,U
R,R,0,P,0,P,0
W,W,P,Z,P,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,P,W,0
R,R,0,P,0,P,0
W,W,P,W,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,P,W,P
R,R,0,P,0,P,0
W,W,P,W,P,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,P,W,R
R,R,0,P,0,P,0
W,W,P,W,P,W,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,P,W,U
R,R,0,P,0,P,0
W,W,P,W,P,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,R,J,U
R,R,0,R,0,R,0
W,W,P,J,R,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,R,Z,P
R,R,0,R,0,R,0
W,W,P,Z,R,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,R,W,0
R,R,0,R,0,R,0
W,W,P,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,R,W,P
R,R,0,R,0,R,0
W,W,P,W,R,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,R,W,R
R,R,0,R,0,R,0
W,W,P,W,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,R,W,U
R,R,0,R,0,R,0
W,W,P,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,U,Z,R
R,R,0,U,0,R,0
W,W,P,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,U,Z,U
R,R,0,U,0,U,0
W,W,P,Z,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,U,W,0
R,R,0,U,0,0,0
W,W,P,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,U,W,P
R,R,0,U,0,P,0
W,W,P,W,P,W,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,P,0,P,0
Z,Z,P,W,U,W,U
R,R,0,U,0,U,0
W,W,P,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,R,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,W,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,W,R,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,W,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,P,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,U,Z,R,J,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,U,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,J,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,J,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,J,P,W,U
R,R,0,P,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,J,P,W,U
R,R,0,P,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,J,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,J,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,J,P,W,U
R,R,0,P,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,J,P,W,U
R,R,0,P,0,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,J,P,W,U
R,R,0,P,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,0
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,R
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,R
U,U,0,U,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,R
U,U,W,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,0
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,R
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,Z,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,Z,R,Z,0
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,W,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,Z,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,Z,0
R,R,0,R,0,R,0
W,W,R,Z,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,R,Z,R,Z,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,R,Z,R,Z,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,Z,U
R,R,0,R,0,R,0
W,W,R,Z,R,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,Z,0
R,R,0,R,0,R,0
W,W,R,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,Z,0
R,R,0,R,0,R,0
W,W,R,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,R,Z,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,R,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,P,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,Z,U
R,R,0,R,0,R,0
W,W,R,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,W,0
R,R,0,R,0,R,0
W,W,R,W,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,W,R
R,R,0,R,0,R,0
W,W,R,W,R,Z,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,W,0
R,R,0,R,0,R,0
W,W,R,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,W,R
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,U,Z,R,J,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,U,Z,R,Z,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,Z,R,Z,R
R,R,0,R,0,R,0
W,W,U,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,U,0
W,W,U,W,U,Z,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,Z,R,W,U
R,R,0,R,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,P,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,W,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,W,P,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,W
Z,Z,R,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,W,0
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,W,R
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,P,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,0,0
Z,Z,R,W,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,W,P,Z,0
R,R,0,P,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,W,P,Z,P
R,R,0,P,0,R,0
W,W,P,Z,R,W,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,W,P,Z,R
R,R,0,P,0,R,0
W,W,P,Z,R,W,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,P,0
Z,Z,R,W,P,Z,U
R,R,0,P,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,W,R,Z,0
R,R,0,R,0,R,0
W,W,R,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,W,R,Z,R
R,R,0,R,0,R,0
W,W,R,Z,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,W,R,Z,U
R,R,0,R,0,R,0
W,W,R,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,W,R,W,0
R,R,0,R,0,R,0
W,W,R,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,0
W,W,P,Z,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,W,R,W,P
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,W,R,W,R
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,R,0
Z,Z,R,W,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,W,U,0,0
R,R,0,U,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,W,U,J,P
R,R,0,U,0,P,0
W,W,U,J,P,Z,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,W,U,Z,R
R,R,0,U,0,R,0
W,W,U,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,R,0,U,0
Z,Z,R,W,U,W,U
R,R,0,U,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,0
W,W,P,Z,P,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,0,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,0,0,0,0
R,R,0,0,0,U,0
W,W,R,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,0,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,0
W,W,P,Z,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,U,0,0
R,R,0,U,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,0,U,Z,0
R,R,0,U,0,P,0
W,W,P,Z,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,0,U,Z,0
R,R,0,U,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,0,U,Z,0
R,R,0,U,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,0,U,Z,0
R,R,0,U,0,P,0
W,W,R,Z,P,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,0
W,W,P,Z,P,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,0,U,Z,0
R,R,0,U,0,R,0
W,W,R,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,0,U,0,0
R,R,0,U,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,0,U,0,0
R,R,0,U,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,U,0,0
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,0,U,0,0
R,R,0,U,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,0,0,0,0
R,R,W,0,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,0,U,0,0
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,0,U,0,0
R,R,W,U,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,P
R,R,0,0,0,P,0
W,W,P,Z,P,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,0,U,0,0
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,J,R,W,P
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,J,R,W,P
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,J,R,W,P
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,J,R,W,P
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,J,R,W,P
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,J,R,W,P
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,J,R,W,P
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,J,R,W,P
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,J,R,W,P
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,P
R,R,0,0,0,P,0
W,W,P,Z,P,W,U
U,U,0,P,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,0,0,U
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,Z,0,Z,U
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,Z,0,0,U
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,Z,0,0,U
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,Z
W,W,P,Z,P,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,0,Z,U
R,R,0,0,0,0,0
W,W,U,Z,0,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,0,Z,U
R,R,0,0,0,0,0
W,W,U,Z,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,0,Z,U
R,R,0,0,0,R,0
W,W,U,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,0,0,U
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,0,0,U
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,Z
W,W,P,Z,P,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,U,0
W,W,0,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,Z,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,Z,R,Z,U
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,U,0
W,W,R,W,U,Z,R
U,U,0,U,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,R,Z,U
R,R,0,R,0,R,0
W,W,U,Z,R,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,R,Z,U
R,R,0,R,0,R,0
W,W,U,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,P
R,R,0,0,0,P,Z
W,W,P,Z,P,W,U
U,U,Z,P,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,R,0
W,W,U,W,R,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,R,0
W,W,U,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,R,W,U
R,R,0,R,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,R,W,U
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,R,W,U
R,R,0,R,W,U,0
W,W,0,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,U,0,U
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,U,0,U
R,R,0,U,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,U,W,U
R,R,0,U,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,U,W,U
R,R,0,U,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,P,0
W,W,P,Z,P,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,U,0
W,W,P,Z,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,P,0
W,W,R,Z,P,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,R,0
W,W,R,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,U,0
W,W,R,Z,U,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,P,0
W,W,U,Z,P,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,R,0
W,W,U,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,U,0
W,W,U,Z,U,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,U,Z,U
R,R,0,U,0,U,0
W,W,U,Z,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,U,W,U
R,R,0,U,0,U,0
W,W,U,W,U,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,Z,U,W,U
R,R,0,U,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,Z,U,0,U
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,Z,0,0,U
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,Z,0,0,U
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,Z,R,W,U
R,R,W,R,Z,U,W
W,W,0,W,U,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,Z,U,0,U
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,Z,U,0,U
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,0,W,0
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,W,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,W,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,W,0,Z,U
R,R,0,0,0,0,0
W,W,U,Z,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,W,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,P,0,0
R,R,0,P,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,W,P,Z,P
R,R,0,P,0,U,0
W,W,P,Z,U,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,W,P,J,R
R,R,0,P,0,U,0
W,W,R,J,U,Z,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,W,P,W,U
R,R,0,P,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,P,0,0
R,R,0,P,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,R,W,0
R,R,0,R,0,R,0
W,W,0,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,W,R,Z,P
R,R,0,R,0,R,0
W,W,P,Z,R,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,W,R,W,R
R,R,0,R,0,R,0
W,W,R,W,R,W,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,W,R,Z,U
R,R,0,R,0,R,0
W,W,U,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,W,R,W,U
R,R,0,R,0,R,0
W,W,U,W,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,R,W,0
R,R,0,R,W,R,0
W,W,0,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,U,W,0
R,R,0,U,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,P,0
Z,Z,U,W,U,Z,P
R,R,0,U,0,P,0
W,W,P,Z,P,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,R,0
Z,Z,U,W,U,Z,R
R,R,0,U,0,R,0
W,W,R,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,W,U,Z,U
R,R,0,U,0,U,0
W,W,U,Z,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,U,0
Z,Z,U,W,U,W,U
R,R,0,U,0,U,0
W,W,U,W,U,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,0,0,0
Z,Z,U,W,U,0,0
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,W,P,0,0
R,R,W,P,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,P,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,W,U,0,0
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,U,W,0,0
Z,Z,U,W,U,0,0
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,Z,R
U,U,W,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,0,0,Z,R
R,R,Z,0,0,R,Z
W,W,U,Z,R,J,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,0,0,Z,R
R,R,Z,0,0,R,Z
W,W,U,Z,R,W,U
U,U,W,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,J,P,W,U
R,R,Z,P,J,U,W
W,W,U,W,U,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,J,P,W,U
R,R,Z,P,J,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,U,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,U,Z,R,J,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,U,Z,R,Z,R
U,U,W,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,U,Z,R,W,U
U,U,W,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,Z,R,W,U
R,R,Z,R,Z,U,W
W,W,U,W,U,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,Z,R,W,U
R,R,Z,R,Z,U,W
W,W,U,W,U,Z,R
U,U,W,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,Z,R,W,U
R,R,Z,R,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,W,U,0,0
R,R,Z,U,W,0,0
W,W,U,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,W,U,J,P
R,R,Z,U,W,P,J
W,W,U,J,P,Z,R
U,U,W,P,J,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,W,U,Z,R
R,R,Z,U,W,R,Z
W,W,U,Z,R,W,U
U,U,W,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,R,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,R,Z,U,W
Z,Z,R,W,U,W,U
R,R,Z,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,0,0,0,0
R,R,W,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,0,0,0,0
R,R,W,0,Z,U,0
W,W,R,0,U,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,0,0,0,0
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,0,U,Z,0
R,R,W,U,J,P,Z
W,W,R,Z,P,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,0,U,Z,0
R,R,W,U,W,R,Z
W,W,R,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,J,R,W,P
R,R,W,R,0,0,W
W,W,R,W,0,0,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,J,R,W,P
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,Z,0,0,U
R,R,W,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,Z,0,0,U
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,Z,R,W,U
R,R,W,R,0,0,W
W,W,R,W,0,0,R
U,U,Z,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,Z,R,W,U
R,R,W,R,Z,U,W
W,W,R,W,U,Z,R
U,U,Z,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,Z,R,W,U
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,J,P,Z
W,W,R,Z,P,J,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,Z,U,Z
W,W,R,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,W,R,Z
W,W,R,Z,R,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,W,0,0,R
R,R,W,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,W,P,J,R
R,R,W,P,Z,U,J
W,W,R,J,U,Z,P
U,U,Z,R,J,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,J,U,W,R,Z
Z,Z,U,W,U,Z,R
R,R,W,U,W,R,Z
W,W,R,Z,R,W,U
U,U,Z,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,R
U,U,0,0,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,R
U,U,Z,0,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,P
U,U,Z,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,P
U,U,Z,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,J,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,P,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,W,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,R,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,P,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,Z
W,W,R,0,0,Z,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,U,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,R,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,U,Z,0,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,U,Z,R,J,P
U,U,Z,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,U,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,J,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,0,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,R
U,U,0,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,P
U,U,Z,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,P,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,U,Z
W,W,P,Z,U,J,R
U,U,0,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,U,Z
W,W,P,Z,U,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,U,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,U,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,U,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,U,Z,R,J,P
U,U,Z,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,U,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,U,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,0,0,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,Z,0,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,U,Z
W,W,0,0,U,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,R,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,0,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,P
U,U,Z,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,U,0
W,W,P,Z,U,J,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,U,0
W,W,P,Z,U,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,U,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,U,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,U,Z,R,J,P
U,U,Z,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,U,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,R,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,0,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,0
W,W,P,Z,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,0
W,W,P,Z,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,0
W,W,P,Z,P,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,Z
W,W,P,Z,P,W,P
U,U,Z,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,Z
W,W,P,Z,P,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,Z
W,W,P,Z,P,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,Z,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,Z,P
U,U,0,R,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,P
U,U,Z,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,R
U,U,Z,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,U,Z
W,W,P,Z,U,J,R
U,U,Z,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,U,Z
W,W,P,Z,U,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,P,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,0
W,W,R,Z,P,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,0
W,W,R,Z,P,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,Z
W,W,R,Z,P,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,P,Z
W,W,R,Z,P,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,R,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,R,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,R,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,R,Z,R,W,R
U,U,Z,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,R,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,R,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,R,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,U,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,U,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,U,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,U,Z,R,J,P
U,U,Z,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,U,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,U,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,U,Z
W,W,U,Z,U,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,Z,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,Z,P
U,U,Z,R,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,U,Z
W,W,0,0,U,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,P,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,U,0
Z,Z,0,0,U,0,0
R,R,W,U,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,U,0
Z,Z,0,0,U,0,0
R,R,W,U,J,P,Z
W,W,U,0,P,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,U,0
Z,Z,0,0,U,0,0
R,R,W,U,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,0,W,U,0
Z,Z,0,0,U,0,0
R,R,W,U,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,0
W,W,R,Z,P,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,P,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,P,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,0
W,W,R,Z,P,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,Z,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,Z,P,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,Z
Z,Z,P,Z,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,Z,P
U,U,Z,P,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,Z
Z,Z,P,Z,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,Z,P
U,U,Z,P,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,Z
W,W,R,Z,P,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,Z
Z,Z,P,Z,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,P
U,U,Z,P,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,Z
Z,Z,P,Z,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,P,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,Z
Z,Z,P,Z,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,P,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,Z
Z,Z,P,Z,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,P,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,Z
Z,Z,P,Z,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,W,P
U,U,Z,P,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,P,Z
W,W,R,Z,P,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,Z
Z,Z,P,Z,0,Z,P
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,P,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,J,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,P,0
Z,Z,P,Z,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,U,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,U,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,Z,P
U,U,W,U,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,U,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,W,U
U,U,W,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,R,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,P,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,0,0,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,Z,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,Z
Z,Z,P,Z,0,0,P
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,0,0,0
Z,Z,P,Z,0,0,0
R,R,0,0,W,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,J,U,W
W,W,0,0,U,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,R,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,J,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,J,U,W
W,W,P,Z,U,J,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,J,U,W
W,W,P,Z,U,Z,P
U,U,Z,P,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,J,U,W
W,W,P,Z,U,W,U
U,U,Z,P,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,U,W
Z,Z,P,Z,P,W,U
R,R,Z,P,J,U,W
W,W,U,W,U,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,U,W
Z,Z,P,Z,P,W,U
R,R,Z,P,J,U,W
W,W,U,W,U,Z,P
U,U,W,U,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,U,W
Z,Z,P,Z,P,W,U
R,R,Z,P,J,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,R,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,Z
Z,Z,P,Z,P,0,P
R,R,Z,P,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,P,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,Z
Z,Z,P,Z,P,0,P
R,R,Z,P,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,P,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,0,0
Z,Z,P,Z,P,0,0
R,R,Z,P,Z,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,0
Z,Z,P,Z,P,Z,0
R,R,Z,P,Z,P,0
W,W,P,Z,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,Z
W,W,P,Z,P,Z,P
U,U,Z,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,R,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,Z
W,W,P,Z,P,Z,P
U,U,Z,P,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,Z
W,W,P,Z,P,Z,R
U,U,Z,P,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,Z
W,W,P,Z,P,Z,R
U,U,Z,P,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,W
W,W,P,Z,P,Z,P
U,U,Z,P,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,W
W,W,P,Z,P,Z,P
U,U,Z,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,W
W,W,P,Z,P,Z,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,0
Z,Z,P,Z,P,Z,0
R,R,Z,P,Z,P,0
W,W,P,Z,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,0
Z,Z,P,Z,P,Z,0
R,R,Z,P,Z,P,0
W,W,P,Z,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,Z
W,W,P,Z,P,W,P
U,U,Z,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,Z
W,W,P,Z,P,W,U
U,U,Z,P,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,0
W,W,R,Z,R,W,U
U,U,0,R,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,P,Z
W,W,P,Z,P,W,U
U,U,Z,P,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,0
Z,Z,P,Z,P,Z,0
R,R,Z,P,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,P,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,0
Z,Z,P,Z,P,Z,0
R,R,Z,P,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,0
Z,Z,P,Z,P,Z,0
R,R,Z,P,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,R,Z
W,W,P,Z,R,W,P
U,U,Z,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,R,Z
W,W,P,Z,R,W,R
U,U,Z,P,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,P,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,U,Z
W,W,P,Z,U,J,R
U,U,Z,P,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,U,Z
W,W,P,Z,U,Z,P
U,U,Z,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,0
W,W,R,Z,R,W,U
U,U,0,R,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,Z,U,Z
W,W,P,Z,U,W,U
U,U,Z,P,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,U,W
Z,Z,P,Z,P,W,U
R,R,Z,P,Z,U,W
W,W,U,W,U,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,U,W
Z,Z,P,Z,P,W,U
R,R,Z,P,Z,U,W
W,W,U,W,U,Z,P
U,U,W,U,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,U,W
Z,Z,P,Z,P,W,U
R,R,Z,P,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,0
Z,Z,P,Z,P,Z,0
R,R,Z,P,W,P,0
W,W,P,Z,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,P,Z
W,W,P,Z,P,Z,P
U,U,Z,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,P,Z
W,W,P,Z,P,Z,P
U,U,Z,P,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,P,W
W,W,P,Z,P,Z,P
U,U,Z,P,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,P,W
W,W,P,Z,P,Z,P
U,U,Z,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,0
Z,Z,P,Z,P,Z,0
R,R,Z,P,W,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,R,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,R,Z
W,W,P,Z,R,W,P
U,U,Z,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,R,W
W,W,P,Z,R,W,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,R,W
W,W,P,Z,R,W,R
U,U,Z,P,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,U,J
W,W,P,Z,U,J,R
U,U,Z,P,J,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,U,Z
W,W,P,Z,U,Z,P
U,U,Z,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,Z,P,Z
Z,Z,P,Z,P,Z,P
R,R,Z,P,W,U,W
W,W,P,Z,U,W,U
U,U,Z,P,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,0
Z,Z,P,Z,R,W,0
R,R,W,R,0,0,0
W,W,R,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,Z
Z,Z,P,Z,R,W,P
R,R,W,R,0,0,W
W,W,R,W,0,0,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,Z
Z,Z,P,Z,R,W,P
R,R,W,R,0,0,W
W,W,R,W,0,0,R
U,U,Z,P,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,W
Z,Z,P,Z,R,W,R
R,R,W,R,0,0,0
W,W,R,W,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,Z
W,W,R,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,0
Z,Z,P,Z,R,W,0
R,R,W,R,Z,P,0
W,W,R,W,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,Z
Z,Z,P,Z,R,W,P
R,R,W,R,Z,P,W
W,W,R,W,P,Z,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,Z
Z,Z,P,Z,R,W,P
R,R,W,R,Z,P,W
W,W,R,W,P,Z,R
U,U,Z,P,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,W
Z,Z,P,Z,R,W,R
R,R,W,R,Z,P,Z
W,W,R,W,P,Z,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,W
Z,Z,P,Z,R,W,R
R,R,W,R,Z,P,Z
W,W,R,W,P,Z,P
U,U,W,R,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,0
Z,Z,P,Z,R,W,0
R,R,W,R,W,R,0
W,W,R,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,Z
Z,Z,P,Z,R,W,P
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,Z
Z,Z,P,Z,R,W,P
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,P,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,R,W
Z,Z,P,Z,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,U,W
Z,Z,P,Z,U,W,U
R,R,W,U,0,0,0
W,W,U,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,Z
Z,Z,0,0,0,Z,R
R,R,0,0,0,R,Z
W,W,R,Z,R,W,U
U,U,Z,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,U,W
Z,Z,P,Z,U,W,U
R,R,W,U,J,P,Z
W,W,U,W,P,Z,P
U,U,W,U,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,U,W
Z,Z,P,Z,U,W,U
R,R,W,U,Z,P,Z
W,W,U,W,P,Z,P
U,U,W,U,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,P,W,U,W
Z,Z,P,Z,U,W,U
R,R,W,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,R,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,W,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,0,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,P,0
Z,Z,R,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,P,Z
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,R,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,P,0
Z,Z,R,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,P,0
Z,Z,R,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,P,0
Z,Z,R,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,P,Z
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,W,P
U,U,Z,R,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,P,Z
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,R,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,R,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,R,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,R,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,R,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,R,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,R,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,R,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,R,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,R,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,R,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,R,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,R,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,R,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,U,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,U,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,U,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,U,Z
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,U,Z,R,J,P
U,U,Z,R,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,0,U,Z
Z,Z,R,0,0,Z,R
R,R,0,0,0,R,0
W,W,U,Z,R,W,U
U,U,Z,R,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,J,U,W
Z,Z,R,J,P,W,U
R,R,J,P,Z,U,W
W,W,U,W,U,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,J,U,W
Z,Z,R,J,P,W,U
R,R,J,P,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,0,0
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,R,0
W,W,U,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,0,0
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,0,Z
Z,Z,R,Z,R,0,R
R,R,Z,R,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,R,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,0,W
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,0,W
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,0,0
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,0,0
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,0,0
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,0,Z
Z,Z,R,Z,R,0,R
R,R,Z,R,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,R,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,P,0
Z,Z,R,Z,R,Z,0
R,R,Z,R,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,P,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,R,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,P,0
Z,Z,R,Z,R,Z,0
R,R,Z,R,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,P,0
Z,Z,R,Z,R,Z,0
R,R,Z,R,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,P,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,P,Z,R,W,P
U,U,Z,R,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,P,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,P,Z,R,W,R
U,U,Z,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,P,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,R,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,0
Z,Z,R,Z,R,Z,0
R,R,Z,R,Z,R,0
W,W,R,Z,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,P
U,U,Z,R,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,P
U,U,Z,R,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,R
U,U,Z,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,R
U,U,Z,R,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,R
U,U,W,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,R
U,U,W,R,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,0
Z,Z,R,Z,R,Z,0
R,R,Z,R,Z,R,0
W,W,R,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,0
Z,Z,R,Z,R,Z,0
R,R,Z,R,Z,R,0
W,W,R,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,W,R
U,U,Z,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,W,U
U,U,Z,R,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,R,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,W,U
U,U,Z,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,U,0
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,U,0
Z,Z,R,Z,R,0,0
R,R,Z,R,Z,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,U,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,U,Z,R,J,P
U,U,Z,R,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,U,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,U,Z,R,Z,R
U,U,Z,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,U,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,U,Z,R,W,U
U,U,Z,R,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,U,W
Z,Z,R,Z,R,W,U
R,R,Z,R,Z,U,W
W,W,U,W,U,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,U,W
Z,Z,R,Z,R,W,U
R,R,Z,R,Z,U,W
W,W,U,W,U,Z,R
U,U,W,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,Z,U,W
Z,Z,R,Z,R,W,U
R,R,Z,R,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,0,0
Z,Z,R,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,0,0
Z,Z,R,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,0,Z
Z,Z,R,W,0,0,R
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,R,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,0,W
Z,Z,R,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,0,0
W,W,U,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,0,W
Z,Z,R,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,P,0
Z,Z,R,W,P,Z,0
R,R,W,P,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,P,Z
Z,Z,R,W,P,Z,R
R,R,W,P,Z,R,W
W,W,P,Z,R,W,P
U,U,Z,R,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,P,W
Z,Z,R,W,P,Z,P
R,R,W,P,Z,R,Z
W,W,P,Z,R,W,R
U,U,W,P,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,R,0
Z,Z,R,W,R,W,0
R,R,W,R,W,R,0
W,W,R,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,R,Z
Z,Z,R,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,R,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,R,Z
Z,Z,R,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,R,W
Z,Z,R,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,R,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,R,W
Z,Z,R,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,U,0
Z,Z,R,W,U,0,0
R,R,W,U,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,U,Z,R,J,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,U,J
Z,Z,R,W,U,J,P
R,R,W,U,J,P,Z
W,W,U,J,P,Z,R
U,U,J,P,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,U,Z
Z,Z,R,W,U,Z,R
R,R,W,U,Z,R,W
W,W,U,Z,R,W,U
U,U,Z,R,W,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,R,W,U,W
Z,Z,R,W,U,W,U
R,R,W,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,P,0
Z,Z,U,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,P,0
Z,Z,U,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,P,0
Z,Z,U,0,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,R,0
W,W,U,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,P,0
Z,Z,U,0,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,R,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,R,0
Z,Z,U,0,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,R,0
Z,Z,U,0,0,0,0
R,R,0,0,0,U,0
W,W,R,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,U,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,U,0
Z,Z,U,0,0,0,0
R,R,0,0,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,0,0
Z,Z,U,0,U,0,0
R,R,Z,U,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,Z,0
R,R,0,0,0,U,0
W,W,U,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,0,0
Z,Z,U,0,U,0,0
R,R,Z,U,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,0,0
Z,Z,U,0,U,0,0
R,R,Z,U,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,P,0
Z,Z,U,0,U,Z,0
R,R,Z,U,Z,P,0
W,W,P,Z,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,P,0
Z,Z,U,0,U,Z,0
R,R,Z,U,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,P,0
Z,Z,U,0,U,Z,0
R,R,Z,U,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,R,0
Z,Z,U,0,U,Z,0
R,R,Z,U,Z,P,0
W,W,R,Z,P,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,R,0
Z,Z,U,0,U,Z,0
R,R,Z,U,Z,R,0
W,W,R,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,0
Z,Z,U,0,U,0,0
R,R,Z,U,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,0
Z,Z,U,0,U,0,0
R,R,Z,U,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,0
Z,Z,U,0,U,0,0
R,R,Z,U,W,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,0
Z,Z,U,0,U,0,0
R,R,Z,U,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,0,0
Z,Z,U,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,0,0
Z,Z,U,0,0,0,0
R,R,W,0,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,0,0
Z,Z,U,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,U,0
Z,Z,U,0,U,0,0
R,R,W,U,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,U,0
Z,Z,U,0,U,0,0
R,R,W,U,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,U,0
Z,Z,U,0,U,0,0
R,R,W,U,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,R,J
Z,Z,U,J,R,W,P
R,R,W,R,0,0,W
W,W,R,W,0,0,R
U,U,J,P,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,R,J
Z,Z,U,J,R,W,P
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,J,P,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,Z
Z,Z,U,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,Z
Z,Z,U,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,Z
Z,Z,U,Z,0,0,U
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,P,Z
Z,Z,U,Z,0,Z,U
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,P,Z
Z,Z,U,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,P,Z
Z,Z,U,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,R,Z
Z,Z,U,Z,0,0,U
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,R,Z
Z,Z,U,Z,0,0,U
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,U,Z
Z,Z,U,Z,0,Z,U
R,R,0,0,0,0,0
W,W,U,Z,0,Z,U
U,U,Z,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,U,Z
Z,Z,U,Z,0,Z,U
R,R,0,0,0,0,0
W,W,U,Z,0,W,U
U,U,Z,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,U,Z
Z,Z,U,Z,0,Z,U
R,R,0,0,0,R,0
W,W,U,Z,R,W,U
U,U,Z,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,Z
Z,Z,U,Z,0,0,U
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,Z
Z,Z,U,Z,0,0,U
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,0,Z
Z,Z,U,Z,U,0,U
R,R,Z,U,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,0,Z
Z,Z,U,Z,U,0,U
R,R,Z,U,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,P,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,P,Z
W,W,P,Z,P,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,P,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,P,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,P,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,U,Z
W,W,P,Z,U,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,R,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,P,Z
W,W,R,Z,P,J,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,R,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,R,Z
W,W,R,Z,R,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,R,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,U,Z
W,W,R,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,P,Z
W,W,U,Z,P,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,R,Z
W,W,U,Z,R,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,U,Z
W,W,U,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,U,Z
W,W,U,Z,U,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,W,P,Z
W,W,U,Z,P,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,W,R,Z
W,W,U,Z,R,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,W,U,Z
W,W,U,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,0,Z
Z,Z,U,Z,0,0,U
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,0,Z
Z,Z,U,Z,0,0,U
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,R,Z
Z,Z,U,Z,R,W,U
R,R,W,R,0,0,W
W,W,R,W,0,0,R
U,U,Z,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,R,Z
Z,Z,U,Z,R,W,U
R,R,W,R,Z,U,W
W,W,R,W,U,Z,R
U,U,Z,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,R,Z
Z,Z,U,Z,R,W,U
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,U,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,J,P,Z
W,W,U,Z,P,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,U,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,Z,U,Z
W,W,U,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,U,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,W,U,Z
W,W,U,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,W
Z,Z,U,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,P,W
Z,Z,U,W,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,W,P,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,R,W
Z,Z,U,W,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,U,W
Z,Z,U,W,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,W,U
U,U,W,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,0,0,W
Z,Z,U,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,J,R,W
Z,Z,U,W,P,J,R
R,R,J,P,W,U,Z
W,W,R,J,U,Z,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,0,W
Z,Z,U,W,U,0,0
R,R,Z,U,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,P,W
Z,Z,U,W,U,Z,P
R,R,Z,U,Z,P,W
W,W,P,Z,P,W,U
U,U,W,P,W,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,R,W
Z,Z,U,W,U,Z,R
R,R,Z,U,Z,R,W
W,W,R,Z,R,W,U
U,U,W,R,W,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,W
Z,Z,U,W,U,W,U
R,R,Z,U,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,Z,U,W
Z,Z,U,W,U,W,U
R,R,Z,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,0,W
Z,Z,U,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,0,W
Z,Z,U,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,P,W
Z,Z,U,W,P,Z,P
R,R,W,P,Z,U,Z
W,W,P,Z,U,W,U
U,U,W,P,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,R,W
Z,Z,U,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,U,W
Z,Z,U,W,U,W,U
R,R,W,U,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,Z,U,W,U,W
Z,Z,U,W,U,W,U
R,R,W,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,P,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,P,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,P
U,U,W,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,P,0,0,W,P
U,U,W,0,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,P,0,0,W,P
U,U,W,R,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,Z
W,W,P,0,0,W,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,P
U,U,0,0,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,Z
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,Z,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,R,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,P,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,P,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,P,0,0,W,P
U,U,W,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,P,0,0,W,P
U,U,W,0,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,U,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,U,0,0
R,R,0,U,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,0
Z,Z,0,0,U,0,0
R,R,0,U,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,R,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,R,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,R,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,R,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,R,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,R,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,R,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,R,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,R,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,R,0,0,Z,R
U,U,W,0,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,U,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,U,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,U,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,U,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,U,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,Z,U,0
Z,Z,0,0,U,0,0
R,R,Z,U,W,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,0,0,0,0
R,R,W,0,W,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,0,0,0,0
R,R,W,0,W,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,0,0,0,0
R,R,W,0,W,P,Z
W,W,P,0,P,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,0,0,0,0
R,R,W,0,W,P,Z
W,W,P,0,P,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,W
Z,Z,0,0,0,0,0
R,R,W,0,W,P,W
W,W,P,0,P,W,P
U,U,W,0,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,R,0
Z,Z,0,0,0,0,0
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,R,0
Z,Z,0,0,0,0,0
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,R,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,R,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,R,W
Z,Z,0,0,0,0,0
R,R,W,0,W,R,W
W,W,R,0,R,W,R
U,U,W,0,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,U,0
Z,Z,0,0,0,0,0
R,R,W,0,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,U,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,U,Z
W,W,U,0,U,Z,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,U,W
Z,Z,0,0,0,0,0
R,R,W,0,W,U,W
W,W,U,0,U,W,U
U,U,W,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,U,0,0
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,0,U,0,0
R,R,W,U,J,P,Z
W,W,P,0,P,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,U,0,0
R,R,W,U,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,0,U,0,0
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,0,U,0,0
R,R,W,U,W,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,U,0
Z,Z,0,0,U,0,0
R,R,W,U,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,P
U,U,W,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,R,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,R,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,P,0,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,R,0,U
R,R,0,R,0,0,0
W,W,P,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,P,0,0,W,P
U,U,W,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,Z,R,0,R
R,R,0,R,0,0,0
W,W,P,0,0,W,P
U,U,W,R,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,0
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,W
Z,Z,0,Z,R,0,0
R,R,0,R,0,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,0,0,0,0,0
U,U,0,R,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,Z,P
U,U,Z,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,0,0,0,0,0
U,U,W,R,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,P,0,0,W,0
U,U,0,R,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,P,0,0,W,P
U,U,W,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,W
Z,Z,0,Z,R,0,R
R,R,0,R,Z,0,Z
W,W,P,0,0,W,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,0
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,U,W
Z,Z,0,Z,R,0,0
R,R,0,R,Z,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,U,0,U
R,R,0,U,0,0,0
W,W,P,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,Z,0,Z
W,W,0,0,0,0,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,P,0
Z,Z,0,Z,U,0,U
R,R,0,U,Z,0,Z
W,W,P,0,0,W,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,Z,U,0,U
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,U
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,U
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,U
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,0,0,U
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,Z,P
U,U,Z,0,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,Z,0,0,U
R,R,W,0,W,P,0
W,W,P,0,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,Z,0,0,U
R,R,W,0,W,P,0
W,W,P,0,P,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,P,W
W,W,P,0,P,W,P
U,U,W,0,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,R,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,R,0
Z,Z,0,Z,0,0,U
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,R,0
Z,Z,0,Z,0,0,U
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,R,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,R,W
W,W,R,0,R,W,R
U,U,W,0,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,U,0
Z,Z,0,Z,0,0,0
R,R,W,0,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,U,W
Z,Z,0,Z,0,0,0
R,R,W,0,W,U,W
W,W,U,0,U,W,U
U,U,W,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,U,0,U
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,Z,U,0,U
R,R,W,U,J,P,Z
W,W,P,0,P,W,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,U,0,U
R,R,W,U,Z,0,Z
W,W,0,0,0,0,0
U,U,0,U,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,Z,U,0,U
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,P,0
Z,Z,0,Z,U,0,U
R,R,W,U,W,P,0
W,W,P,0,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,R
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,R,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,R
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,R,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,W
Z,Z,0,W,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,U,0,0
R,R,0,U,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,0,0,0
Z,Z,0,W,U,0,0
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,W
Z,Z,0,W,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,R,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,U,0,0
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,U,0,0
R,R,W,U,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,0,W,0,0
Z,Z,0,W,U,0,0
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,P
U,U,W,U,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,R,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,R,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,W,U,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,U,0
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,U,W
Z,Z,P,J,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,W,U
U,U,W,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,J,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,U,W,R
R,R,0,U,0,0,0
W,W,0,W,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,J,U,W,R
R,R,0,U,0,0,0
W,W,P,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,J,U,W,R
R,R,0,U,W,0,W
W,W,0,W,0,0,0
U,U,0,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,J,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,0
Z,Z,P,J,R,W,U
R,R,W,R,W,P,0
W,W,P,W,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,J,R,W,U
R,R,W,R,W,P,W
W,W,P,W,P,W,P
U,U,W,U,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,R,0
Z,Z,P,J,R,W,U
R,R,W,R,W,R,0
W,W,R,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,R,W
Z,Z,P,J,R,W,U
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,U,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,U,0
Z,Z,P,J,R,W,U
R,R,W,R,W,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,U,W
Z,Z,P,J,R,W,U
R,R,W,R,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,U,W,R
R,R,W,U,0,0,0
W,W,0,W,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,J,U,W,R
R,R,W,U,J,P,Z
W,W,P,W,P,W,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,J,U,W,R
R,R,W,U,Z,P,J
W,W,P,W,P,W,P
U,U,W,R,J,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,J,U,W,R
R,R,W,U,W,0,W
W,W,0,W,0,0,0
U,U,W,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,J,U,W,R
R,R,W,U,W,P,W
W,W,P,W,P,W,P
U,U,W,R,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,0,W,0
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,0,W,P
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,W,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,Z,0,W,0
R,R,0,0,0,0,0
W,W,P,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,P,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,W
Z,Z,P,Z,0,W,P
R,R,0,0,0,0,0
W,W,P,W,0,W,P
U,U,W,P,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,P,W,0,W,P
U,U,W,U,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,P,W,0,W,P
U,U,W,U,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,U,0
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,U,Z
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,Z,P
U,U,Z,U,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,U,W
Z,Z,P,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,W,U
U,U,W,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,0,0,P,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,P
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,0,0,P,0,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,0,0
W,W,P,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,0,0
W,W,P,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,W
Z,Z,P,Z,R,W,P
R,R,0,R,0,0,0
W,W,P,W,0,W,P
U,U,W,P,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,P,W,0,W,P
U,U,W,U,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,R,0
Z,Z,P,Z,R,W,0
R,R,0,R,0,0,0
W,W,R,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,R,0
Z,Z,P,Z,R,W,R
R,R,0,R,0,0,0
W,W,R,W,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,R,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,R,W
Z,Z,P,Z,R,W,P
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,W,P,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,R,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,W,U,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,0,0,P,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,U,0
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,U,W
Z,Z,P,Z,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,W,U
U,U,W,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,0
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,R
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,P
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,R,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,0,0,P,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,W
Z,Z,P,Z,R,W,U
R,R,0,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,0,0
W,W,P,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,U,0
Z,Z,P,Z,U,W,U
R,R,0,U,0,0,0
W,W,U,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,0,0
Z,Z,P,Z,U,W,U
R,R,0,U,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,Z,R,0
Z,Z,P,Z,R,W,0
R,R,Z,R,W,P,0
W,W,R,W,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,Z,R,Z
Z,Z,P,Z,R,W,R
R,R,Z,R,W,P,W
W,W,R,W,P,Z,P
U,U,Z,R,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,Z,R,W
Z,Z,P,Z,R,W,P
R,R,Z,R,W,P,Z
W,W,R,W,P,Z,R
U,U,W,P,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,0,0,P,0,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,Z,U,Z
Z,Z,P,Z,U,W,U
R,R,Z,U,W,P,W
W,W,U,W,P,Z,P
U,U,Z,U,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,P,W,0
R,R,W,P,W,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,P,W,U
R,R,W,P,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,P,W,U
R,R,W,P,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,P,W,P
R,R,W,P,W,0,W
W,W,0,W,0,0,0
U,U,W,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,P,W,U
R,R,W,P,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,P,W,U
R,R,W,P,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,0
Z,Z,P,Z,P,W,0
R,R,W,P,W,P,0
W,W,P,W,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,0
Z,Z,P,Z,P,W,U
R,R,W,P,W,P,0
W,W,P,W,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,P,W,P
R,R,W,P,W,P,W
W,W,P,W,P,W,P
U,U,W,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,0,0,P,0,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,P,W,U
R,R,W,P,W,P,W
W,W,P,W,P,W,P
U,U,W,U,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,P,W,U
R,R,W,P,W,P,W
W,W,P,W,P,W,P
U,U,W,U,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,U,0
Z,Z,P,Z,P,W,U
R,R,W,P,W,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,U,Z
Z,Z,P,Z,P,W,U
R,R,W,P,W,U,Z
W,W,U,W,U,Z,P
U,U,Z,U,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,U,W
Z,Z,P,Z,P,W,U
R,R,W,P,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,0
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,Z,P,W
W,W,0,0,P,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,P
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,R
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,0
Z,Z,P,Z,R,W,0
R,R,W,R,Z,P,0
W,W,P,W,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,R,W,P
R,R,W,R,Z,P,W
W,W,P,W,P,W,P
U,U,W,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,R,W,R
R,R,W,R,Z,P,Z
W,W,P,W,P,W,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,R,W,R
R,R,W,R,Z,P,Z
W,W,P,W,P,W,P
U,U,W,R,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,Z,P,W
W,W,0,0,P,0,0
U,U,0,P,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,0
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,0,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,P
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,R
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,Z,P,W
W,W,0,0,P,0,P
U,U,0,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,0
Z,Z,P,Z,R,W,0
R,R,W,R,W,P,0
W,W,P,W,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,P,0
W,W,P,W,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,R,W,P
R,R,W,R,W,P,W
W,W,P,W,P,W,P
U,U,W,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,R,W,R
R,R,W,R,W,P,W
W,W,P,W,P,W,P
U,U,W,R,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,P,W
W,W,P,W,P,W,P
U,U,W,U,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,R,0
Z,Z,P,Z,R,W,0
R,R,W,R,W,R,0
W,W,R,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,R,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,R,0
W,W,R,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,R,W
Z,Z,P,Z,R,W,P
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,P,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,R,W
Z,Z,P,Z,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,0,0,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,R,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,U,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,U,0
Z,Z,P,Z,R,W,U
R,R,W,R,W,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,U,W
Z,Z,P,Z,R,W,U
R,R,W,R,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,U,W,U
R,R,W,U,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,U,W,U
R,R,W,U,J,P,Z
W,W,P,W,P,W,P
U,U,W,U,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,U,W,U
R,R,W,U,Z,P,Z
W,W,P,W,P,W,P
U,U,W,U,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,0,W
Z,Z,P,Z,U,W,U
R,R,W,U,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,Z,U,W,U
R,R,W,U,W,P,W
W,W,P,W,P,W,P
U,U,W,U,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,U,W
Z,Z,P,Z,U,W,U
R,R,W,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,W,0,W,0
R,R,0,0,0,0,0
W,W,P,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,0,0,P,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,W,0,W,R
R,R,0,0,0,0,0
W,W,P,W,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,W
Z,Z,P,W,0,W,P
R,R,0,0,0,0,0
W,W,P,W,0,W,P
U,U,W,P,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,W
Z,Z,P,W,0,W,P
R,R,0,0,0,0,0
W,W,P,W,0,W,P
U,U,W,P,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,0,P,0
Z,Z,P,W,U,W,0
R,R,0,U,0,0,0
W,W,P,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,0
Z,Z,P,W,P,W,0
R,R,W,P,Z,P,0
W,W,P,W,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,P
R,R,W,P,Z,P,Z
W,W,P,W,P,W,P
U,U,W,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,P
R,R,W,P,Z,P,Z
W,W,P,W,P,W,P
U,U,W,P,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,P
R,R,W,P,Z,P,W
W,W,P,W,P,W,P
U,U,W,P,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,P
R,R,W,P,Z,P,W
W,W,P,W,P,W,P
U,U,W,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,0
Z,Z,P,W,P,W,0
R,R,W,P,W,P,0
W,W,P,W,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,0,0,P,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,P
R,R,W,P,W,P,Z
W,W,P,W,P,W,P
U,U,W,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,P
R,R,W,P,W,P,Z
W,W,P,W,P,W,P
U,U,W,P,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,P
R,R,W,P,W,P,W
W,W,P,W,P,W,P
U,U,W,P,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,P
R,R,W,P,W,P,W
W,W,P,W,P,W,P
U,U,W,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,R
R,R,W,P,W,P,Z
W,W,P,W,P,W,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,R
R,R,W,P,W,P,W
W,W,P,W,P,W,P
U,U,W,R,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,P,W,R
R,R,W,P,W,P,W
W,W,P,W,P,W,P
U,U,W,R,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,U,W,P
R,R,W,U,J,P,Z
W,W,P,W,P,W,P
U,U,W,P,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,U,W,P
R,R,W,U,Z,P,W
W,W,P,W,P,W,P
U,U,W,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,P,W,P,W
Z,Z,P,W,U,W,P
R,R,W,U,W,P,W
W,W,P,W,P,W,P
U,U,W,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,0,0,P,Z,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,Z
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,Z
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,R,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,R,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,0,0,P,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,R,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,R,0
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,R,Z
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,R,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,R,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,R,Z
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,Z,R,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,R,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,R,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,R,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,R,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,R,W
Z,Z,R,0,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,W,R,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,0,0,P,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,U,0
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,U,Z
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,Z,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,U,W
Z,Z,R,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,0
Z,Z,R,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,Z
Z,Z,R,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,W
Z,Z,R,0,0,Z,R
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,W
Z,Z,R,0,0,Z,R
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,P
U,U,W,R,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,U,J
Z,Z,R,0,0,Z,R
R,R,Z,0,0,R,Z
W,W,U,Z,R,J,P
U,U,J,R,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,U,W
Z,Z,R,0,0,Z,R
R,R,Z,0,0,R,Z
W,W,U,Z,R,W,U
U,U,W,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,0
Z,Z,R,J,P,W,U
R,R,W,P,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,0,0,P,Z,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,0
Z,Z,R,J,P,W,U
R,R,W,P,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,W
Z,Z,R,J,P,W,U
R,R,W,P,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,W
Z,Z,R,J,P,W,U
R,R,W,P,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,U,0
Z,Z,R,J,P,W,U
R,R,W,P,W,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,U,W
Z,Z,R,J,P,W,U
R,R,W,P,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,0,0,P,Z,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,Z,R,0,R
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,U,0
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,U,W
Z,Z,R,Z,R,0,0
R,R,0,R,0,0,0
W,W,U,0,0,W,U
U,U,W,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,0
Z,Z,R,Z,R,Z,0
R,R,Z,R,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,P,Z,R,W,R
U,U,Z,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,P,Z,R,W,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,P,Z,R,W,P
U,U,W,R,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,P
R,R,0,0,Z,P,W
W,W,0,0,P,Z,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,R,0
Z,Z,R,Z,R,Z,0
R,R,Z,R,Z,R,0
W,W,R,Z,R,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,R,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,R
U,U,Z,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,R,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,R
U,U,Z,R,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,R,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,R
U,U,W,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,R,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,R,Z,R,Z,R
U,U,W,R,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,U,J
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,U,Z,R,J,P
U,U,J,R,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,U,Z
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,U,Z,R,Z,R
U,U,Z,R,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,U,W
Z,Z,R,Z,R,Z,R
R,R,Z,R,Z,R,Z
W,W,U,Z,R,W,U
U,U,W,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,0
Z,Z,R,Z,R,W,0
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,0
Z,Z,R,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,0
Z,Z,R,Z,R,W,U
R,R,W,R,W,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,W
Z,Z,R,Z,R,W,R
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,R,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,W
Z,Z,R,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,0,W
Z,Z,R,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,0
Z,Z,R,Z,R,W,0
R,R,W,R,W,R,0
W,W,R,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,0
Z,Z,R,Z,R,W,U
R,R,W,R,W,R,0
W,W,R,W,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,W
Z,Z,R,Z,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,W
Z,Z,R,Z,R,W,U
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,U,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,W
Z,Z,R,Z,R,W,U
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,U,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,U,0
Z,Z,R,Z,R,W,U
R,R,W,R,W,U,0
W,W,U,W,U,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,0,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,U,Z
Z,Z,R,Z,R,W,U
R,R,W,R,W,U,Z
W,W,U,W,U,Z,R
U,U,Z,U,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,U,W
Z,Z,R,Z,R,W,U
R,R,W,R,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,0
Z,Z,R,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,Z
Z,Z,R,W,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,0,W
Z,Z,R,W,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,0,U,0
Z,Z,R,W,U,0,0
R,R,0,U,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,J,U,Z
Z,Z,R,W,U,J,P
R,R,J,U,Z,P,W
W,W,U,J,P,Z,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,0
Z,Z,R,W,P,Z,0
R,R,Z,P,W,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,Z
Z,Z,R,W,P,Z,P
R,R,Z,P,W,R,W
W,W,P,Z,R,W,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,Z
Z,Z,R,W,P,Z,P
R,R,Z,P,W,R,W
W,W,P,Z,R,W,R
U,U,Z,P,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,W
Z,Z,R,W,P,Z,R
R,R,Z,P,W,R,Z
W,W,P,Z,R,W,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,P,W
Z,Z,R,W,P,Z,R
R,R,Z,P,W,R,Z
W,W,P,Z,R,W,P
U,U,W,R,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,Z,U,W
Z,Z,R,W,U,Z,R
R,R,Z,U,W,R,Z
W,W,U,Z,R,W,U
U,U,W,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,0
Z,Z,R,W,R,W,0
R,R,W,R,W,R,0
W,W,R,W,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,0,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,Z
Z,Z,R,W,R,W,P
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,Z
Z,Z,R,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,R,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,Z
Z,Z,R,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,Z,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,W
Z,Z,R,W,R,W,P
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,P,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,W
Z,Z,R,W,R,W,P
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,P,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,W
Z,Z,R,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,R,W,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,R,W
Z,Z,R,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,R,W,U,W
Z,Z,R,W,U,W,U
R,R,W,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,P,Z
Z,Z,U,0,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,0,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,R,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,U,0
Z,Z,U,0,0,0,0
R,R,0,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,0,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,U,0
Z,Z,U,0,U,0,0
R,R,0,U,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,0,U,0,0
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,J,R,Z
Z,Z,U,0,U,Z,0
R,R,J,U,W,P,Z
W,W,R,Z,P,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,0,0
Z,Z,U,0,0,0,0
R,R,Z,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,P,Z
Z,Z,U,0,0,Z,0
R,R,Z,0,0,U,0
W,W,P,Z,U,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,R,0
Z,Z,U,0,0,0,0
R,R,Z,0,0,U,0
W,W,R,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,R,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,0,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,U,0
Z,Z,U,0,0,0,0
R,R,Z,0,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,0,0
Z,Z,U,0,0,0,0
R,R,Z,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,0,0
Z,Z,U,0,U,0,0
R,R,Z,U,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,U,0
Z,Z,U,0,U,0,0
R,R,Z,U,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,U,0
Z,Z,U,0,U,0,0
R,R,Z,U,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,0
Z,Z,U,0,0,0,0
R,R,W,0,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,R,0
Z,Z,U,0,0,0,0
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,0
Z,Z,U,0,0,0,0
R,R,W,0,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,0,Z,R,W,R
U,U,0,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,0,U,0,0
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,P,Z
Z,Z,U,0,U,Z,0
R,R,W,U,J,P,Z
W,W,P,Z,P,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,0
Z,Z,U,0,U,0,0
R,R,W,U,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,0,U,0,0
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,P,Z
Z,Z,U,0,U,Z,0
R,R,W,U,W,P,Z
W,W,P,Z,P,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,R,Z
Z,Z,U,0,U,Z,0
R,R,W,U,W,R,Z
W,W,R,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,0
Z,Z,U,0,U,0,0
R,R,W,U,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,W
Z,Z,U,J,R,W,P
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,R,W
Z,Z,U,J,R,W,P
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,W,P,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,W
Z,Z,U,J,R,W,P
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,0,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,W
Z,Z,U,J,R,W,P
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,W
Z,Z,U,J,R,W,P
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,R,W
Z,Z,U,J,R,W,P
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,P,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,W
Z,Z,U,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,P,Z
Z,Z,U,Z,0,Z,U
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,R,0
Z,Z,U,Z,0,0,U
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,U,Z
Z,Z,U,Z,0,Z,U
R,R,0,0,0,0,0
W,W,U,Z,0,Z,U
U,U,Z,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,U,W
Z,Z,U,Z,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,W,U
U,U,W,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,Z,0,0,U
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,0,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,Z,R,0,U
R,R,0,R,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,W
Z,Z,U,Z,R,W,U
R,R,0,R,0,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,R,W
Z,Z,U,Z,R,W,U
R,R,0,R,0,0,0
W,W,R,W,0,0,R
U,U,W,U,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,U,W
Z,Z,U,Z,R,W,U
R,R,0,R,0,0,0
W,W,U,W,0,W,U
U,U,W,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,W
Z,Z,U,Z,R,W,U
R,R,0,R,W,0,0
W,W,0,W,0,0,0
U,U,W,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,Z,U,0,U
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,Z,U,0,U
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,J,R,Z
Z,Z,U,Z,U,Z,U
R,R,J,U,W,P,Z
W,W,R,Z,P,J,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,R,W
Z,Z,U,Z,R,W,U
R,R,Z,R,W,U,Z
W,W,R,W,U,Z,R
U,U,W,U,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,P,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,U,Z
W,W,P,Z,U,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,U,Z
W,W,0,Z,U,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,R,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,U,Z
W,W,R,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,U,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,Z,U,Z
W,W,U,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,U,Z
Z,Z,U,Z,U,Z,U
R,R,Z,U,W,U,Z
W,W,U,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,Z,0,0,U
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,Z,0,0,U
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,R,0
Z,Z,U,Z,0,0,U
R,R,W,0,W,R,0
W,W,R,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,W
Z,Z,U,Z,R,W,U
R,R,W,R,0,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,W
Z,Z,U,Z,R,W,U
R,R,W,R,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,W
Z,Z,U,Z,R,W,U
R,R,W,R,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,R,W
Z,Z,U,Z,R,W,U
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,U,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,W
Z,Z,U,Z,R,W,U
R,R,W,R,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,Z,U,0,U
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,P,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,J,P,Z
W,W,P,Z,P,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,Z,U,Z
W,W,U,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,Z,U,0,U
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,W
Z,Z,U,Z,U,W,U
R,R,W,U,W,0,W
W,W,0,W,0,0,0
U,U,W,U,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,P,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,W,P,Z
W,W,P,Z,P,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,R,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,W,R,Z
W,W,R,Z,R,W,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,Z
Z,Z,U,Z,U,Z,U
R,R,W,U,W,U,Z
W,W,U,Z,U,Z,U
U,U,Z,U,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,W
Z,Z,U,Z,U,W,U
R,R,W,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,W,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,P,Z
Z,Z,U,W,0,Z,P
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,Z,P,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,R,0
Z,Z,U,W,0,0,R
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,U,W
Z,Z,U,W,0,W,U
R,R,0,0,0,0,0
W,W,U,W,0,W,U
U,U,W,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,W,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,W,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,0,0,0
Z,Z,U,W,U,0,0
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,0,0
Z,Z,U,W,P,0,0
R,R,Z,P,J,U,W
W,W,0,0,U,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,P,Z
Z,Z,U,W,P,Z,P
R,R,Z,P,J,U,W
W,W,P,Z,U,W,U
U,U,Z,P,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,R,J
Z,Z,U,W,P,J,R
R,R,Z,P,J,U,W
W,W,R,J,U,Z,P
U,U,J,R,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,P,0,0,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,U,W
Z,Z,U,W,P,W,U
R,R,Z,P,J,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,P,Z
Z,Z,U,W,P,Z,P
R,R,Z,P,W,U,W
W,W,P,Z,U,W,U
U,U,Z,P,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,U,W
Z,Z,U,W,U,W,U
R,R,Z,U,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,Z,U,W
Z,Z,U,W,U,W,U
R,R,Z,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,W,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,W,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,W
Z,Z,U,W,P,W,U
R,R,W,P,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,W
Z,Z,U,W,P,W,U
R,R,W,P,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,R,W
Z,Z,U,W,R,W,R
R,R,W,R,W,R,W
W,W,R,W,R,W,R
U,U,W,R,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,W,U,0,0
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,P,0,0,W,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,P,Z
Z,Z,U,W,U,Z,P
R,R,W,U,J,P,Z
W,W,P,Z,P,W,U
U,U,Z,P,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,W
Z,Z,U,W,U,W,U
R,R,W,U,Z,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,0,0
Z,Z,U,W,U,0,0
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,P,Z
Z,Z,U,W,U,Z,P
R,R,W,U,W,P,Z
W,W,P,Z,P,W,U
U,U,Z,P,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,R,Z
Z,Z,U,W,U,Z,R
R,R,W,U,W,R,Z
W,W,R,Z,R,W,U
U,U,Z,R,Z,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,W,U,W,U,W
Z,Z,U,W,U,W,U
R,R,W,U,W,U,W
W,W,U,W,U,W,U
U,U,W,U,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,P,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,R,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,P,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,P,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,P,0,0,W,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,Z
W,W,P,0,0,W,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,P,0,P,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,P,0,P,W,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,0
W,W,P,0,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,P,0,P,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,P,0,P,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,P,0,P,W,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,P,Z
W,W,P,0,P,W,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,P,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,R
U,U,0,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,Z
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,U,Z
W,W,P,Z,U,J,R
U,U,0,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,U,Z
W,W,P,Z,U,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,U,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,U,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,0,0
R,R,0,0,Z,U,0
W,W,U,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,U,Z,R,J,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,0,Z,0
R,R,0,0,Z,R,0
W,W,U,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,Z,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,P,Z
W,W,0,0,P,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,P,Z
W,W,0,0,P,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,P,W
W,W,0,0,P,0,P
U,U,0,0,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,P,0
W,W,0,0,P,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,P,0
W,W,0,0,P,0,0
U,U,0,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,P,Z
W,W,0,0,P,0,0
U,U,0,P,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,P,W
W,W,0,0,P,0,P
U,U,0,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,0,0,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,0,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,0,P,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,R,0
W,W,0,0,R,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,Z,0,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,P
R,R,0,0,W,R,W
W,W,0,0,R,W,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,U,Z
W,W,0,0,U,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,W,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,W
W,W,0,0,0,0,P
U,U,0,0,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,0,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,0,P
U,U,0,P,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,0,W
W,W,0,0,0,0,P
U,U,0,P,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,0,0
W,W,0,0,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,P,0
W,W,0,0,P,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,P,0
W,W,0,0,P,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,0,P,0
W,W,0,0,P,0,P
U,U,0,P,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,U,0
W,W,0,0,U,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,0,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,0
R,R,0,P,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,0,R,0
W,W,P,Z,R,J,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,0
R,R,0,P,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,0
R,R,0,P,0,R,0
W,W,P,Z,R,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,0
R,R,0,P,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,0,R,0
W,W,P,Z,R,W,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,0,R,0
W,W,P,Z,R,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,P
R,R,0,0,0,0,W
W,W,0,0,0,0,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,0,U,0
W,W,P,Z,U,J,R
U,U,0,P,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,0,U,0
W,W,P,Z,U,W,U
U,U,0,P,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,W
W,W,0,0,0,0,P
U,U,0,0,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,0,Z
W,W,0,0,0,0,0
U,U,0,P,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,0,Z
W,W,0,0,0,0,P
U,U,0,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,0,Z
W,W,0,0,0,W,0
U,U,0,P,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,P,0
W,W,0,0,P,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,P,Z
W,W,0,0,P,0,0
U,U,0,P,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,P,Z
W,W,0,0,P,0,0
U,U,0,P,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,P,Z
W,W,0,0,P,0,P
U,U,0,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,P,Z
W,W,0,0,P,0,P
U,U,0,P,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,P,W
W,W,0,0,P,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,P,W
W,W,0,0,P,0,P
U,U,0,P,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,Z,P,W
W,W,0,0,P,0,P
U,U,0,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,U,0
W,W,0,0,U,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,Z,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,0
R,R,0,P,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,P,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,0
R,R,0,P,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,0
R,R,0,P,Z,R,0
W,W,P,Z,R,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,0
R,R,0,P,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,Z,R,Z
W,W,P,Z,R,W,R
U,U,0,P,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,P,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,Z,U,Z
W,W,P,Z,U,J,R
U,U,0,P,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,P,Z,P
R,R,0,P,Z,U,Z
W,W,P,Z,U,W,U
U,U,0,P,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,0,Z
W,W,0,0,0,0,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,0,Z
W,W,0,0,0,0,P
U,U,0,0,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,0,0
W,W,0,0,0,0,0
U,U,0,P,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,0,Z
W,W,0,0,0,0,P
U,U,0,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,0,W
W,W,0,0,0,0,0
U,U,0,P,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,P,Z
W,W,0,0,P,0,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,P,W
W,W,0,0,P,0,P
U,U,0,0,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,P,W
W,W,0,0,P,0,P
U,U,0,0,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,P,0
W,W,0,0,P,0,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,P,Z
W,W,0,0,P,0,P
U,U,0,P,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,P,Z
W,W,0,0,P,0,P
U,U,0,P,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,P,W
W,W,0,0,P,0,P
U,U,0,P,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,P
R,R,0,P,W,P,W
W,W,0,0,P,0,P
U,U,0,P,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,U,Z
W,W,0,0,U,Z,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,P,0,0
R,R,0,P,W,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,0,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,Z,0
R,R,0,U,0,R,0
W,W,0,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,U,0,0
R,R,0,U,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,U,0,0
R,R,0,U,0,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,U,Z,0
R,R,0,U,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,U,Z,0
R,R,0,U,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,U,0,0
R,R,0,U,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,U,0,0
R,R,0,U,0,P,0
W,W,U,0,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,U,0,0
R,R,0,U,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,U,Z,0
R,R,0,U,0,R,0
W,W,U,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,Z,0
R,R,0,U,Z,R,0
W,W,0,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,U,Z,0
R,R,0,U,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,0,U,Z,0
R,R,0,U,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,P,0
W,W,U,0,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,U,0,0
R,R,0,U,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,U,0
Z,Z,0,0,U,Z,0
R,R,0,U,Z,R,0
W,W,U,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,W,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,0,0
R,R,0,U,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,U,Z,0
R,R,0,U,W,R,Z
W,W,0,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,R,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,0,0,0,R
R,R,0,0,0,0,Z
W,W,0,0,0,0,P
U,U,W,R,Z,P,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,0,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,U,0
W,W,P,Z,U,J,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,0,U,0
W,W,P,Z,U,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,U,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,0,U,0
W,W,U,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,U,Z,R,J,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,Z,0
R,R,Z,0,0,R,Z
W,W,U,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,P
U,U,0,0,0,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,R
U,U,0,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,0,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,J,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,J,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,0,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,0
W,W,P,Z,R,W,U
U,U,Z,0,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,P
U,U,0,0,Z,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,R
U,U,Z,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,P,Z,R,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,U,Z
W,W,P,Z,U,J,R
U,U,Z,0,Z,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,U,Z
W,W,P,Z,U,W,U
U,U,Z,0,Z,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,U,0,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,0,0
W,W,U,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,U,0,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,R
U,U,0,0,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,0,0
R,R,Z,0,Z,U,0
W,W,U,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,U,Z,R,J,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,0,Z,0
R,R,Z,0,Z,R,Z
W,W,U,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,W
Z,Z,0,0,0,0,0
R,R,Z,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,P
U,U,Z,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,P,0
W,W,0,0,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,P,0
W,W,0,0,P,Z,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,P,Z
W,W,0,0,P,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,P,Z
W,W,0,0,P,Z,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,Z
Z,Z,0,0,0,0,0
R,R,Z,0,W,P,W
W,W,0,0,P,Z,P
U,U,Z,0,W,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,U,Z
W,W,0,0,U,Z,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,0,0,0
R,R,Z,0,W,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,P,0,0
R,R,Z,P,J,U,W
W,W,0,0,U,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,P,0,0
R,R,Z,P,J,U,W
W,W,0,0,U,Z,P
U,U,0,0,W,P,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,R
U,U,Z,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,0,0
Z,Z,0,0,P,0,0
R,R,Z,P,J,U,W
W,W,0,0,U,W,U
U,U,0,0,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,P,Z,P
R,R,Z,P,J,U,W
W,W,P,Z,U,J,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,P,Z,P
R,R,Z,P,J,U,W
W,W,P,Z,U,W,U
U,U,Z,P,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,P,Z,0
R,R,Z,P,W,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,0
Z,Z,0,0,P,Z,0
R,R,Z,P,W,R,Z
W,W,P,Z,R,W,P
U,U,0,0,Z,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,P,Z,P
R,R,Z,P,W,R,W
W,W,P,Z,R,W,R
U,U,Z,P,W,R,J

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,P,Z,P
R,R,Z,P,W,R,W
W,W,P,Z,R,W,R
U,U,Z,P,W,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,P,Z,P
R,R,Z,P,W,U,J
W,W,P,Z,U,J,R
U,U,Z,P,J,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,P,Z
Z,Z,0,0,P,Z,P
R,R,Z,P,W,U,W
W,W,P,Z,U,W,U
U,U,Z,P,W,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,U,0,0
R,R,Z,U,W,0,0
W,W,U,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,Z,R
U,U,Z,0,0,R,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,U,0,0
R,R,Z,U,W,P,0
W,W,U,0,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,U,0,0
R,R,Z,U,W,U,0
W,W,U,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,Z,U,0
Z,Z,0,0,U,Z,0
R,R,Z,U,W,R,Z
W,W,U,Z,R,W,U
U,U,0,0,Z,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,P
U,U,Z,0,Z,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,Z,R
U,U,Z,0,Z,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,Z,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,Z,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,Z,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,Z
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,Z,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,Z
W,W,0,0,0,0,0
U,U,W,0,Z,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,W
Z,Z,0,0,0,0,0
R,R,W,0,W,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,U,0,0
R,R,W,U,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,U,0,0
R,R,W,U,J,P,Z
W,W,0,0,P,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,U,0,0
R,R,W,U,Z,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,W,0,0
Z,Z,0,0,U,0,0
R,R,W,U,W,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,P
U,U,0,0,0,P,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,R
U,U,0,0,0,R,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,0,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,0,0
U,U,W,0,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,0,0
U,U,0,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,W,0
U,U,0,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,W
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,W
W,W,0,0,0,0,0
U,U,W,0,W,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,U
U,U,0,0,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,0,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,P,0
W,W,0,0,P,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,P,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,P,0
W,W,0,0,P,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,0,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,R,0
W,W,0,0,R,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,U,0
W,W,0,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,0,Z,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,0,Z,0,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,P
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,P,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,0,Z,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,0,0
W,W,0,Z,0,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,0,0
W,W,0,Z,0,Z,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,0,Z,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,0,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,0,0
W,W,0,Z,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,0,0
W,W,0,Z,0,W,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,P,0
W,W,0,Z,P,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,P,0
W,W,0,Z,P,Z,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,P,0
W,W,0,Z,P,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,R,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,P,0
W,W,0,Z,P,Z,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,0,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,0,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,0,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,R,0
W,W,0,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,R,0
W,W,0,Z,R,W,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,U,0
W,W,0,Z,U,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,U,0
W,W,0,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,W,0
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,R
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,0,R,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,0,0
U,U,0,U,0,0,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,W,0
R,R,0,0,0,0,0
W,W,0,W,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,W,0
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,Z,0,W,U
R,R,0,0,0,0,0
W,W,0,W,0,W,U
U,U,0,U,0,U,W

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,P,0,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,P,0,0,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,P,0
W,W,P,0,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,P,0
W,W,P,0,P,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,P,0
W,W,P,0,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,P,0
W,W,P,0,P,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,P,0
W,W,P,0,P,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,0
W,W,0,0,0,W,0
U,U,Z,0,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,P,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,R,0
W,W,P,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,R,0
W,W,P,0,R,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,U,0
W,W,P,0,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,0,0
W,W,P,Z,0,W,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,P,0
W,W,P,Z,P,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,P,0
W,W,P,Z,P,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,P,0
W,W,P,Z,P,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,P,0
W,W,P,Z,P,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,P,0
W,W,P,Z,P,W,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,J,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,P
U,U,0,0,0,P,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,Z
Z,Z,0,0,0,0,0
R,R,0,0,0,0,Z
W,W,0,0,0,W,0
U,U,Z,0,Z,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,R,0
W,W,P,Z,R,W,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,J,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,P,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,U,0
W,W,P,Z,U,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,0,0
W,W,R,0,0,0,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,0,0
W,W,R,0,0,0,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,0,0
Z,Z,0,0,0,0,0
R,R,0,0,0,P,0
W,W,0,0,P,0,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,0,0
R,R,0,0,0,R,0
W,W,R,0,R,W,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,U,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,0,U
R,R,0,0,0,R,0
W,W,R,0,R,W,0
U,U,0,U,0,0,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,R,Z,0,Z,0
U,U,0,0,0,0,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,0,0
W,W,R,Z,0,Z,R
U,U,0,0,0,R,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,0,0
W,W,R,Z,0,Z,U
U,U,0,U,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,0,0
W,W,R,Z,0,Z,U
U,U,0,U,0,U,Z

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,0
R,R,0,0,0,P,0
W,W,R,Z,P,J,U
U,U,0,0,0,U,0

 ,J,P,Z,R,W,U
J,J,P,Z,R,W,U
P,P,0,0,0,R,0
Z,Z,0,Z,0,Z,U
R,R,0,0,0,P,0
W,W,R,Z,P,J,U
U,U,0,U,0,U,0


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_6/cyclic-group_list.txt <==
monoid_6_2078
monoid_6_2097
monoid_6_2850
monoid_6_2931
monoid_6_3672
monoid_6_3769


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_6/double-Maxwell-like_list.txt <==
monoid_6_2943
monoid_6_2944
monoid_6_2945
monoid_6_2946
monoid_6_2947
monoid_6_2948
monoid_6_2949
monoid_6_2950
monoid_6_2951
monoid_6_2952
monoid_6_2953
monoid_6_2954
monoid_6_2955
monoid_6_2956
monoid_6_2957
monoid_6_2958
monoid_6_2959
monoid_6_2960
monoid_6_2961
monoid_6_2962
monoid_6_2963
monoid_6_2964
monoid_6_2965
monoid_6_2966
monoid_6_2967
monoid_6_2968
monoid_6_2969
monoid_6_2970
monoid_6_2971
monoid_6_2972
monoid_6_2973
monoid_6_2974
monoid_6_2975
monoid_6_2976
monoid_6_2977
monoid_6_2978
monoid_6_2979
monoid_6_2980
monoid_6_2981
monoid_6_2982
monoid_6_2983
monoid_6_2984
monoid_6_2985
monoid_6_2986
monoid_6_2987
monoid_6_2988
monoid_6_2989
monoid_6_2990
monoid_6_2991
monoid_6_2992
monoid_6_2993
monoid_6_2994
monoid_6_2995
monoid_6_2996
monoid_6_2997
monoid_6_2998
monoid_6_2999
monoid_6_3000
monoid_6_3001
monoid_6_3002
monoid_6_3003
monoid_6_3004
monoid_6_3005
monoid_6_3006
monoid_6_3007
monoid_6_3008
monoid_6_3009
monoid_6_3010
monoid_6_3011
monoid_6_3012
monoid_6_3013
monoid_6_3014
monoid_6_3015
monoid_6_3016
monoid_6_3017
monoid_6_3018
monoid_6_3019
monoid_6_3020
monoid_6_3021
monoid_6_3022
monoid_6_3023
monoid_6_3024
monoid_6_3025
monoid_6_3026
monoid_6_3027
monoid_6_3028
monoid_6_3029
monoid_6_3030
monoid_6_3031
monoid_6_3032
monoid_6_3033
monoid_6_3034
monoid_6_3035
monoid_6_3036
monoid_6_3037
monoid_6_3038
monoid_6_3039
monoid_6_3040
monoid_6_3041
monoid_6_3042
monoid_6_3043
monoid_6_3044
monoid_6_3045
monoid_6_3046
monoid_6_3047
monoid_6_3048
monoid_6_3049
monoid_6_3050
monoid_6_3051
monoid_6_3052
monoid_6_3053
monoid_6_3054
monoid_6_3055
monoid_6_3056
monoid_6_3057
monoid_6_3058
monoid_6_3059
monoid_6_3060
monoid_6_3061
monoid_6_3062
monoid_6_3063
monoid_6_3064
monoid_6_3065
monoid_6_3066
monoid_6_3067
monoid_6_3068
monoid_6_3069
monoid_6_3070
monoid_6_3071
monoid_6_3072
monoid_6_3073
monoid_6_3074
monoid_6_3075
monoid_6_3076
monoid_6_3077
monoid_6_3078
monoid_6_3079
monoid_6_3080
monoid_6_3081
monoid_6_3082
monoid_6_3083
monoid_6_3084
monoid_6_3085
monoid_6_3086
monoid_6_3087
monoid_6_3088
monoid_6_3089
monoid_6_3090
monoid_6_3091
monoid_6_3092
monoid_6_3093
monoid_6_3094
monoid_6_3095
monoid_6_3096
monoid_6_3097
monoid_6_3098
monoid_6_3099
monoid_6_3100
monoid_6_3101
monoid_6_3102
monoid_6_3103
monoid_6_3104
monoid_6_3105
monoid_6_3106
monoid_6_3107
monoid_6_3108
monoid_6_3109
monoid_6_3110
monoid_6_3111
monoid_6_3112
monoid_6_3113
monoid_6_3114
monoid_6_3115
monoid_6_3116
monoid_6_3117
monoid_6_3118
monoid_6_3119
monoid_6_3120
monoid_6_3121
monoid_6_3122
monoid_6_3123
monoid_6_3124
monoid_6_3125
monoid_6_3126
monoid_6_3127
monoid_6_3128
monoid_6_3129
monoid_6_3130
monoid_6_3131
monoid_6_3132
monoid_6_3133
monoid_6_3134
monoid_6_3135
monoid_6_3136
monoid_6_3137
monoid_6_3138
monoid_6_3139
monoid_6_3140
monoid_6_3141
monoid_6_3142
monoid_6_3143
monoid_6_3144
monoid_6_3145
monoid_6_3146
monoid_6_3147
monoid_6_3148
monoid_6_3149
monoid_6_3150
monoid_6_3151
monoid_6_3152
monoid_6_3153
monoid_6_3154
monoid_6_3155
monoid_6_3156
monoid_6_3157
monoid_6_3158
monoid_6_3159
monoid_6_3160
monoid_6_3161
monoid_6_3162
monoid_6_3163
monoid_6_3164
monoid_6_3165
monoid_6_3166
monoid_6_3167
monoid_6_3168
monoid_6_3169
monoid_6_3170
monoid_6_3171
monoid_6_3172
monoid_6_3173
monoid_6_3174
monoid_6_3175
monoid_6_3176
monoid_6_3177
monoid_6_3178
monoid_6_3179
monoid_6_3180
monoid_6_3181
monoid_6_3182
monoid_6_3183
monoid_6_3184
monoid_6_3185
monoid_6_3186
monoid_6_3187
monoid_6_3188
monoid_6_3189
monoid_6_3190
monoid_6_3191
monoid_6_3192
monoid_6_3193
monoid_6_3194
monoid_6_3195
monoid_6_3196
monoid_6_3197
monoid_6_3198
monoid_6_3199
monoid_6_3200
monoid_6_3201
monoid_6_3202
monoid_6_3203
monoid_6_3204
monoid_6_3205
monoid_6_3206
monoid_6_3207
monoid_6_3208
monoid_6_3209
monoid_6_3210
monoid_6_3211
monoid_6_3212
monoid_6_3213
monoid_6_3214
monoid_6_3215
monoid_6_3216
monoid_6_3217
monoid_6_3218
monoid_6_3219
monoid_6_3220
monoid_6_3221
monoid_6_3222
monoid_6_3223
monoid_6_3224
monoid_6_3225
monoid_6_3226
monoid_6_3227
monoid_6_3228
monoid_6_3229
monoid_6_3230
monoid_6_3231
monoid_6_3232
monoid_6_3233
monoid_6_3234
monoid_6_3235
monoid_6_3236
monoid_6_3237
monoid_6_3238
monoid_6_3239
monoid_6_3240
monoid_6_3241
monoid_6_3242
monoid_6_3243
monoid_6_3244
monoid_6_3245
monoid_6_3246
monoid_6_3247
monoid_6_3248
monoid_6_3249
monoid_6_3250
monoid_6_3251
monoid_6_3252
monoid_6_3253
monoid_6_3254
monoid_6_3255
monoid_6_3256
monoid_6_3257
monoid_6_3258
monoid_6_3259
monoid_6_3260
monoid_6_3261
monoid_6_3262
monoid_6_3263
monoid_6_3264
monoid_6_3265
monoid_6_3266
monoid_6_3267
monoid_6_3268
monoid_6_3269
monoid_6_3270
monoid_6_3271
monoid_6_3272
monoid_6_3273
monoid_6_3274
monoid_6_3275
monoid_6_3276
monoid_6_3277
monoid_6_3278
monoid_6_3279
monoid_6_3280
monoid_6_3281
monoid_6_3282
monoid_6_3283
monoid_6_3284
monoid_6_3285
monoid_6_3286
monoid_6_3287
monoid_6_3288
monoid_6_3289
monoid_6_3290
monoid_6_3291
monoid_6_3292
monoid_6_3293
monoid_6_3294
monoid_6_3295
monoid_6_3296
monoid_6_3297
monoid_6_3298
monoid_6_3299
monoid_6_3300
monoid_6_3301
monoid_6_3302
monoid_6_3303
monoid_6_3304
monoid_6_3305
monoid_6_3306
monoid_6_3307
monoid_6_3308
monoid_6_3309
monoid_6_3310
monoid_6_3311
monoid_6_3312
monoid_6_3313
monoid_6_3314
monoid_6_3315
monoid_6_3316
monoid_6_3317
monoid_6_3318
monoid_6_3319
monoid_6_3320
monoid_6_3321
monoid_6_3322
monoid_6_3323
monoid_6_3324
monoid_6_3325
monoid_6_3326
monoid_6_3327
monoid_6_3328
monoid_6_3329
monoid_6_3330
monoid_6_3331
monoid_6_3332
monoid_6_3333
monoid_6_3334
monoid_6_3335
monoid_6_3336
monoid_6_3337
monoid_6_3338
monoid_6_3339
monoid_6_3340
monoid_6_3341
monoid_6_3342
monoid_6_3343
monoid_6_3344
monoid_6_3345
monoid_6_3346
monoid_6_3347
monoid_6_3348
monoid_6_3349
monoid_6_3350
monoid_6_3351
monoid_6_3352
monoid_6_3353
monoid_6_3354
monoid_6_3355
monoid_6_3356
monoid_6_3357
monoid_6_3358
monoid_6_3359
monoid_6_3360
monoid_6_3361
monoid_6_3362
monoid_6_3363
monoid_6_3364
monoid_6_3365
monoid_6_3366
monoid_6_3367
monoid_6_3368
monoid_6_3369
monoid_6_3370
monoid_6_3371
monoid_6_3372
monoid_6_3373
monoid_6_3374
monoid_6_3375
monoid_6_3376
monoid_6_3377
monoid_6_3378
monoid_6_3379
monoid_6_3380
monoid_6_3381
monoid_6_3382
monoid_6_3383
monoid_6_3384
monoid_6_3385
monoid_6_3386
monoid_6_3387
monoid_6_3388
monoid_6_3389
monoid_6_3390
monoid_6_3391
monoid_6_3392
monoid_6_3393
monoid_6_3394
monoid_6_3395
monoid_6_3396
monoid_6_3397
monoid_6_3398
monoid_6_3399
monoid_6_3400
monoid_6_3401
monoid_6_3402
monoid_6_3403
monoid_6_3404
monoid_6_3405
monoid_6_3406
monoid_6_3407
monoid_6_3408
monoid_6_3409
monoid_6_3410
monoid_6_3411
monoid_6_3412
monoid_6_3413
monoid_6_3414
monoid_6_3415
monoid_6_3416
monoid_6_3417
monoid_6_3418
monoid_6_3419
monoid_6_3420
monoid_6_3421
monoid_6_3422
monoid_6_3423
monoid_6_3424
monoid_6_3425
monoid_6_3426
monoid_6_3427
monoid_6_3428
monoid_6_3429
monoid_6_3430
monoid_6_3431
monoid_6_3432
monoid_6_3433
monoid_6_3434
monoid_6_3435
monoid_6_3436
monoid_6_3437
monoid_6_3438
monoid_6_3439
monoid_6_3440
monoid_6_3441
monoid_6_3442
monoid_6_3443
monoid_6_3444
monoid_6_3445
monoid_6_3446
monoid_6_3447
monoid_6_3448
monoid_6_3449
monoid_6_3450
monoid_6_3451
monoid_6_3452
monoid_6_3453
monoid_6_3454
monoid_6_3455
monoid_6_3456
monoid_6_3457
monoid_6_3458
monoid_6_3459
monoid_6_3460
monoid_6_3461
monoid_6_3462
monoid_6_3463
monoid_6_3464
monoid_6_3465
monoid_6_3466
monoid_6_3467
monoid_6_3468
monoid_6_3469
monoid_6_3470
monoid_6_3471
monoid_6_3472
monoid_6_3473
monoid_6_3474
monoid_6_3475
monoid_6_3476
monoid_6_3477
monoid_6_3478
monoid_6_3479
monoid_6_3480
monoid_6_3481
monoid_6_3482
monoid_6_3483
monoid_6_3484
monoid_6_3485
monoid_6_3486
monoid_6_3487
monoid_6_3488
monoid_6_3489
monoid_6_3490
monoid_6_3491
monoid_6_3492
monoid_6_3493
monoid_6_3494
monoid_6_3495
monoid_6_3496
monoid_6_3497
monoid_6_3498
monoid_6_3499
monoid_6_3500
monoid_6_3501
monoid_6_3502
monoid_6_3503
monoid_6_3504
monoid_6_3505
monoid_6_3506
monoid_6_3507
monoid_6_3508
monoid_6_3509
monoid_6_3510
monoid_6_3511
monoid_6_3512
monoid_6_3513
monoid_6_3514
monoid_6_3515
monoid_6_3516
monoid_6_3517
monoid_6_3518
monoid_6_3519
monoid_6_3520
monoid_6_3521
monoid_6_3522
monoid_6_3523
monoid_6_3524
monoid_6_3525
monoid_6_3526
monoid_6_3527
monoid_6_3528
monoid_6_3529
monoid_6_3530
monoid_6_3531
monoid_6_3532
monoid_6_3533
monoid_6_3534
monoid_6_3535
monoid_6_3536
monoid_6_3537
monoid_6_3538
monoid_6_3539
monoid_6_3540
monoid_6_3541
monoid_6_3542
monoid_6_3543
monoid_6_3544
monoid_6_3545
monoid_6_3546
monoid_6_3547
monoid_6_3548
monoid_6_3549
monoid_6_3550
monoid_6_3551
monoid_6_3552
monoid_6_3553
monoid_6_3554
monoid_6_3555
monoid_6_3556
monoid_6_3557
monoid_6_3558
monoid_6_3559
monoid_6_3560
monoid_6_3561
monoid_6_3562
monoid_6_3563
monoid_6_3564
monoid_6_3565
monoid_6_3566
monoid_6_3567
monoid_6_3568
monoid_6_3569
monoid_6_3570
monoid_6_3571
monoid_6_3572
monoid_6_3573
monoid_6_3574
monoid_6_3575
monoid_6_3576
monoid_6_3577
monoid_6_3578
monoid_6_3579
monoid_6_3580
monoid_6_3581
monoid_6_3582
monoid_6_3583
monoid_6_3584
monoid_6_3585
monoid_6_3586
monoid_6_3587
monoid_6_3588
monoid_6_3589
monoid_6_3590
monoid_6_3591
monoid_6_3592
monoid_6_3593
monoid_6_3594
monoid_6_3595
monoid_6_3596
monoid_6_3597
monoid_6_3598
monoid_6_3599
monoid_6_3600
monoid_6_3601
monoid_6_3602
monoid_6_3603
monoid_6_3604
monoid_6_3605
monoid_6_3606
monoid_6_3607
monoid_6_3608
monoid_6_3609
monoid_6_3610
monoid_6_3611
monoid_6_3612
monoid_6_3613
monoid_6_3614
monoid_6_3615
monoid_6_3616
monoid_6_3617
monoid_6_3618
monoid_6_3619
monoid_6_3620
monoid_6_3621
monoid_6_3622
monoid_6_3623
monoid_6_3624
monoid_6_3625
monoid_6_3626
monoid_6_3627
monoid_6_3628
monoid_6_3629
monoid_6_3630
monoid_6_3631
monoid_6_3632
monoid_6_3633
monoid_6_3634
monoid_6_3635
monoid_6_3636
monoid_6_3637
monoid_6_3638
monoid_6_3639
monoid_6_3640
monoid_6_3641
monoid_6_3642
monoid_6_3643
monoid_6_3644
monoid_6_3645
monoid_6_3646
monoid_6_3647
monoid_6_3648
monoid_6_3649
monoid_6_3650
monoid_6_3651
monoid_6_3652
monoid_6_3653
monoid_6_3654
monoid_6_3655
monoid_6_3656
monoid_6_3657
monoid_6_3658
monoid_6_3659
monoid_6_3660
monoid_6_3661
monoid_6_3662
monoid_6_3663
monoid_6_3664
monoid_6_3665
monoid_6_3666
monoid_6_3667
monoid_6_3668
monoid_6_3669
monoid_6_3670
monoid_6_3671
monoid_6_3672
monoid_6_3673
monoid_6_3674
monoid_6_3675
monoid_6_3676
monoid_6_3677
monoid_6_3678
monoid_6_3679
monoid_6_3680
monoid_6_3681
monoid_6_3682
monoid_6_3683
monoid_6_3684
monoid_6_3685
monoid_6_3686
monoid_6_3687
monoid_6_3688
monoid_6_3689
monoid_6_3690
monoid_6_3691
monoid_6_3692
monoid_6_3693
monoid_6_3694
monoid_6_3695
monoid_6_3696
monoid_6_3697
monoid_6_3698
monoid_6_3699
monoid_6_3700
monoid_6_3701
monoid_6_3702
monoid_6_3703
monoid_6_3704
monoid_6_3705
monoid_6_3706
monoid_6_3707
monoid_6_3708
monoid_6_3709
monoid_6_3710
monoid_6_3711
monoid_6_3712
monoid_6_3713
monoid_6_3714
monoid_6_3715
monoid_6_3716
monoid_6_3717
monoid_6_3718
monoid_6_3719
monoid_6_3720
monoid_6_3721
monoid_6_3722
monoid_6_3723
monoid_6_3724
monoid_6_3725
monoid_6_3726
monoid_6_3727
monoid_6_3728
monoid_6_3729
monoid_6_3730
monoid_6_3731
monoid_6_3732
monoid_6_3733
monoid_6_3734
monoid_6_3735
monoid_6_3736
monoid_6_3737
monoid_6_3738
monoid_6_3739
monoid_6_3740
monoid_6_3741
monoid_6_3742
monoid_6_3743
monoid_6_3744
monoid_6_3745
monoid_6_3746
monoid_6_3747
monoid_6_3748
monoid_6_3749
monoid_6_3750
monoid_6_3751
monoid_6_3752
monoid_6_3753
monoid_6_3754
monoid_6_3755
monoid_6_3756
monoid_6_3757
monoid_6_3758
monoid_6_3759
monoid_6_3760
monoid_6_3761
monoid_6_3762
monoid_6_3763
monoid_6_3764
monoid_6_3765
monoid_6_3766
monoid_6_3767
monoid_6_3768
monoid_6_3769
monoid_6_3770
monoid_6_3771
monoid_6_3772
monoid_6_3773
monoid_6_3774
monoid_6_3775
monoid_6_3776
monoid_6_3777
monoid_6_3778
monoid_6_3779
monoid_6_3780
monoid_6_3781
monoid_6_3782
monoid_6_3783
monoid_6_3784
monoid_6_3785


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_6/group_list.txt <==
monoid_6_2078
monoid_6_2097
monoid_6_2850
monoid_6_2931
monoid_6_3672
monoid_6_3769


==> Resonant_tables_up_to_6_Durka_Grela~1/monoids_of_order_6/without-zero_list.txt <==
monoid_6_2068
monoid_6_2071
monoid_6_2072
monoid_6_2073
monoid_6_2075
monoid_6_2076
monoid_6_2078
monoid_6_2079
monoid_6_2080
monoid_6_2087
monoid_6_2091
monoid_6_2092
monoid_6_2093
monoid_6_2094
monoid_6_2095
monoid_6_2097
monoid_6_2098
monoid_6_2099
monoid_6_2691
monoid_6_2692
monoid_6_2693
monoid_6_2695
monoid_6_2696
monoid_6_2709
monoid_6_2710
monoid_6_2711
monoid_6_2712
monoid_6_2713
monoid_6_2714
monoid_6_2715
monoid_6_2718
monoid_6_2719
monoid_6_2720
monoid_6_2722
monoid_6_2725
monoid_6_2726
monoid_6_2727
monoid_6_2728
monoid_6_2729
monoid_6_2730
monoid_6_2732
monoid_6_2733
monoid_6_2735
monoid_6_2736
monoid_6_2737
monoid_6_2738
monoid_6_2740
monoid_6_2741
monoid_6_2742
monoid_6_2743
monoid_6_2744
monoid_6_2745
monoid_6_2751
monoid_6_2752
monoid_6_2753
monoid_6_2754
monoid_6_2756
monoid_6_2757
monoid_6_2758
monoid_6_2760
monoid_6_2761
monoid_6_2762
monoid_6_2798
monoid_6_2809
monoid_6_2812
monoid_6_2813
monoid_6_2814
monoid_6_2816
monoid_6_2817
monoid_6_2818
monoid_6_2819
monoid_6_2820
monoid_6_2821
monoid_6_2822
monoid_6_2825
monoid_6_2826
monoid_6_2827
monoid_6_2830
monoid_6_2831
monoid_6_2832
monoid_6_2834
monoid_6_2835
monoid_6_2842
monoid_6_2843
monoid_6_2845
monoid_6_2846
monoid_6_2847
monoid_6_2848
monoid_6_2850
monoid_6_2851
monoid_6_2852
monoid_6_2888
monoid_6_2904
monoid_6_2905
monoid_6_2906
monoid_6_2907
monoid_6_2908
monoid_6_2909
monoid_6_2910
monoid_6_2911
monoid_6_2912
monoid_6_2913
monoid_6_2914
monoid_6_2915
monoid_6_2916
monoid_6_2917
monoid_6_2921
monoid_6_2922
monoid_6_2923
monoid_6_2924
monoid_6_2925
monoid_6_2931
monoid_6_2933
monoid_6_2934
monoid_6_2935
monoid_6_2936
monoid_6_2939
monoid_6_2940
monoid_6_2941
monoid_6_2942
monoid_6_3445
monoid_6_3447
monoid_6_3449
monoid_6_3451
monoid_6_3452
monoid_6_3454
monoid_6_3508
monoid_6_3509
monoid_6_3510
monoid_6_3519
monoid_6_3520
monoid_6_3521
monoid_6_3523
monoid_6_3524
monoid_6_3537
monoid_6_3538
monoid_6_3539
monoid_6_3553
monoid_6_3554
monoid_6_3555
monoid_6_3558
monoid_6_3559
monoid_6_3560
monoid_6_3562
monoid_6_3564
monoid_6_3565
monoid_6_3567
monoid_6_3568
monoid_6_3575
monoid_6_3576
monoid_6_3577
monoid_6_3578
monoid_6_3580
monoid_6_3581
monoid_6_3582
monoid_6_3583
monoid_6_3584
monoid_6_3585
monoid_6_3586
monoid_6_3587
monoid_6_3588
monoid_6_3589
monoid_6_3624
monoid_6_3637
monoid_6_3638
monoid_6_3639
monoid_6_3641
monoid_6_3642
monoid_6_3643
monoid_6_3644
monoid_6_3645
monoid_6_3646
monoid_6_3647
monoid_6_3656
monoid_6_3657
monoid_6_3658
monoid_6_3660
monoid_6_3661
monoid_6_3672
monoid_6_3674
monoid_6_3675
monoid_6_3676
monoid_6_3677
monoid_6_3678
monoid_6_3680
monoid_6_3681
monoid_6_3682
monoid_6_3683
monoid_6_3684
monoid_6_3685
monoid_6_3686
monoid_6_3687
monoid_6_3722
monoid_6_3737
monoid_6_3738
monoid_6_3739
monoid_6_3740
monoid_6_3741
monoid_6_3742
monoid_6_3747
monoid_6_3749
monoid_6_3750
monoid_6_3752
monoid_6_3753
monoid_6_3756
monoid_6_3757
monoid_6_3758
monoid_6_3759
monoid_6_3768
monoid_6_3769
monoid_6_3770
monoid_6_3771
monoid_6_3772
monoid_6_3773
monoid_6_3776
monoid_6_3777
monoid_6_3778
monoid_6_3780
monoid_6_3781
monoid_6_3783
monoid_6_3784
monoid_6_3785


==> change_extension_other_file_to_zip.txt <==
change_extension_other_file_to_zip
